Five-particle contributions to the inclusive rare $\bar B \to X_{s(d)} \, \ell^+\ell^-$ decays

We calculate tree-level contributions to the inclusive rare $\bar B \to X_{s(d)} \, \ell^+\ell^-$ decays. At the partonic level they stem from the five-particle process $b \to s(d) \, q \bar q \, \ell^+\ell^-$, with $q \in \{u,d,s\}$. While for $b \to d$ transitions such five-body final states contribute at the same order in the Wolfenstein expansion compared to the three-body partonic decay, they are CKM suppressed in $b \to s$ decays. In the perturbative expansion, we include all leading-order contributions, as well as partial next-to-leading order QCD and QED effects. In the case of the differential branching ratio, we present all results completely analytically in terms of polylogarithmic functions of at most weight three. We also consider the differential forward-backward asymmetry, where all except one interference could be obtained analytically. From a phenomenological point of view the newly calculated contributions are at the percent level or below.

==> FA.txt <==
(* In this file, the explicit expressions of the 'F' matrix (equation (31) in the paper) and the 'A' vector (equation (37) in the paper) are given. They are functions of shat. The color factors 'c1','c2','c3' and 'c4' are still kept symbolic, whose values can be found in equation (33). Other than that, 'ast' and 'kappa' correspond to $\widetilde\alpha_s$ and $\kappa$ in the paper, whose definitions are given in the second line of Section 2.2. *)

(* This file can be loaded by Mathematica, typing 'somename=<</pathofthefile/FA.txt'. Then, somename[[1]] will be the'F' matrix, and somename[[2]] will be the'A' vector. *)

{
 {
  {c1*((ast^2*kappa^2*(((-1 + shat)*(-1863 + 133*shat + 43*shat^2 + 
           259*shat^3))/(324*shat) - ((60 + 110*shat - 13*shat^2 - 4*shat^3)*
          (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]]))/(3*Sqrt[4 - shat]*
          Sqrt[shat]) - (2*(6 + 16*shat - 18*shat^2 + shat^4)*
          (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])^2)/(3*shat) - 
        ((-120 - 172*shat + 477*shat^2 + 36*shat^3)*Log[shat])/(54*shat) + 
        (2*Sqrt[4 - shat]*Sqrt[shat]*(-12 + 2*shat + shat^2)*
          (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])*Log[shat])/3 + 
        ((6 + 16*shat - 18*shat^2 + 3*shat^4)*Log[shat]^2)/(18*shat)))/9 - 
     (2*ast^2*kappa^2*(-((-1 + shat)*(87 - 749*shat - 425*shat^2 + 
            955*shat^3))/(81*shat) + (8*Sqrt[4 - shat]*Sqrt[shat]*
          (-1 + 4*shat)*(Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]]))/3 + 
        (4*(10 - 15*shat^2 + 4*shat^3)*
          (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])^2)/3 + 
        (4*(3 - 56*shat - 15*shat^2 + 84*shat^3)*Log[shat])/(27*shat) - 
        (4*Sqrt[4 - shat]*Sqrt[shat]*(-6 - 7*shat + 4*shat^2)*
          (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])*Log[shat])/3 + 
        ((10 + 45*shat^2 - 12*shat^3)*Log[shat]^2)/9 - 
        (8*(1 + shat)*(-5 + 5*shat + 4*shat^2)*(Pi^2/6 - Log[shat]^2 + 
           2*Log[shat]*Log[1 + shat] + 2*PolyLog[2, -shat]))/9 + 
        (16*((Pi^2*Log[shat])/6 - Log[shat]^3/6 - 2*Log[shat]*
            PolyLog[2, -shat] + 4*PolyLog[3, -shat] + 3*Zeta[3]))/3))/9 + 
     (4*ast^2*kappa^2*(((-1 + shat)*(-2901 + 6835*shat + 715*shat^2 + 
           259*shat^3))/(324*shat) - ((-111 + 148*shat + 348*shat^2 + 
           24*shat^3)*Log[shat])/(27*shat) + (2*(-3 + 10*shat + 18*shat^2)*
          Log[shat]^2)/(9*shat) + (4*(1 + shat)*(-3 + 13*shat + 5*shat^2 + 
           shat^3)*(Pi^2/6 - Log[shat]^2 + 2*Log[shat]*Log[1 + shat] + 
           2*PolyLog[2, -shat]))/(9*shat) + 
        (16*((Pi^2*Log[shat])/6 - Log[shat]^3/6 - 2*Log[shat]*
            PolyLog[2, -shat] + 4*PolyLog[3, -shat] + 3*Zeta[3]))/3))/9), 0, 
   c3*((ast^2*kappa^2*(((-1 + shat)*(-1863 + 133*shat + 43*shat^2 + 
           259*shat^3))/(324*shat) - ((60 + 110*shat - 13*shat^2 - 4*shat^3)*
          (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]]))/(3*Sqrt[4 - shat]*
          Sqrt[shat]) - (2*(6 + 16*shat - 18*shat^2 + shat^4)*
          (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])^2)/(3*shat) - 
        ((-120 - 172*shat + 477*shat^2 + 36*shat^3)*Log[shat])/(54*shat) + 
        (2*Sqrt[4 - shat]*Sqrt[shat]*(-12 + 2*shat + shat^2)*
          (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])*Log[shat])/3 + 
        ((6 + 16*shat - 18*shat^2 + 3*shat^4)*Log[shat]^2)/(18*shat)))/9 - 
     (2*ast^2*kappa^2*(-((-1 + shat)*(87 - 749*shat - 425*shat^2 + 
            955*shat^3))/(81*shat) + (8*Sqrt[4 - shat]*Sqrt[shat]*
          (-1 + 4*shat)*(Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]]))/3 + 
        (4*(10 - 15*shat^2 + 4*shat^3)*
          (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])^2)/3 + 
        (4*(3 - 56*shat - 15*shat^2 + 84*shat^3)*Log[shat])/(27*shat) - 
        (4*Sqrt[4 - shat]*Sqrt[shat]*(-6 - 7*shat + 4*shat^2)*
          (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])*Log[shat])/3 + 
        ((10 + 45*shat^2 - 12*shat^3)*Log[shat]^2)/9 - 
        (8*(1 + shat)*(-5 + 5*shat + 4*shat^2)*(Pi^2/6 - Log[shat]^2 + 
           2*Log[shat]*Log[1 + shat] + 2*PolyLog[2, -shat]))/9 + 
        (16*((Pi^2*Log[shat])/6 - Log[shat]^3/6 - 2*Log[shat]*
            PolyLog[2, -shat] + 4*PolyLog[3, -shat] + 3*Zeta[3]))/3))/9 + 
     (4*ast^2*kappa^2*(((-1 + shat)*(-2901 + 6835*shat + 715*shat^2 + 
           259*shat^3))/(324*shat) - ((-111 + 148*shat + 348*shat^2 + 
           24*shat^3)*Log[shat])/(27*shat) + (2*(-3 + 10*shat + 18*shat^2)*
          Log[shat]^2)/(9*shat) + (4*(1 + shat)*(-3 + 13*shat + 5*shat^2 + 
           shat^3)*(Pi^2/6 - Log[shat]^2 + 2*Log[shat]*Log[1 + shat] + 
           2*PolyLog[2, -shat]))/(9*shat) + 
        (16*((Pi^2*Log[shat])/6 - Log[shat]^3/6 - 2*Log[shat]*
            PolyLog[2, -shat] + 4*PolyLog[3, -shat] + 3*Zeta[3]))/3))/9), 
   c4*((ast^2*kappa^2*(((-1 + shat)*(-1863 + 133*shat + 43*shat^2 + 
           259*shat^3))/(324*shat) - ((60 + 110*shat - 13*shat^2 - 4*shat^3)*
          (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]]))/(3*Sqrt[4 - shat]*
          Sqrt[shat]) - (2*(6 + 16*shat - 18*shat^2 + shat^4)*
          (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])^2)/(3*shat) - 
        ((-120 - 172*shat + 477*shat^2 + 36*shat^3)*Log[shat])/(54*shat) + 
        (2*Sqrt[4 - shat]*Sqrt[shat]*(-12 + 2*shat + shat^2)*
          (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])*Log[shat])/3 + 
        ((6 + 16*shat - 18*shat^2 + 3*shat^4)*Log[shat]^2)/(18*shat)))/9 - 
     (2*ast^2*kappa^2*(-((-1 + shat)*(87 - 749*shat - 425*shat^2 + 
            955*shat^3))/(81*shat) + (8*Sqrt[4 - shat]*Sqrt[shat]*
          (-1 + 4*shat)*(Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]]))/3 + 
        (4*(10 - 15*shat^2 + 4*shat^3)*
          (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])^2)/3 + 
        (4*(3 - 56*shat - 15*shat^2 + 84*shat^3)*Log[shat])/(27*shat) - 
        (4*Sqrt[4 - shat]*Sqrt[shat]*(-6 - 7*shat + 4*shat^2)*
          (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])*Log[shat])/3 + 
        ((10 + 45*shat^2 - 12*shat^3)*Log[shat]^2)/9 - 
        (8*(1 + shat)*(-5 + 5*shat + 4*shat^2)*(Pi^2/6 - Log[shat]^2 + 
           2*Log[shat]*Log[1 + shat] + 2*PolyLog[2, -shat]))/9 + 
        (16*((Pi^2*Log[shat])/6 - Log[shat]^3/6 - 2*Log[shat]*
            PolyLog[2, -shat] + 4*PolyLog[3, -shat] + 3*Zeta[3]))/3))/9 + 
     (4*ast^2*kappa^2*(((-1 + shat)*(-2901 + 6835*shat + 715*shat^2 + 
           259*shat^3))/(324*shat) - ((-111 + 148*shat + 348*shat^2 + 
           24*shat^3)*Log[shat])/(27*shat) + (2*(-3 + 10*shat + 18*shat^2)*
          Log[shat]^2)/(9*shat) + (4*(1 + shat)*(-3 + 13*shat + 5*shat^2 + 
           shat^3)*(Pi^2/6 - Log[shat]^2 + 2*Log[shat]*Log[1 + shat] + 
           2*PolyLog[2, -shat]))/(9*shat) + 
        (16*((Pi^2*Log[shat])/6 - Log[shat]^3/6 - 2*Log[shat]*
            PolyLog[2, -shat] + 4*PolyLog[3, -shat] + 3*Zeta[3]))/3))/9), 
   16*c3*((ast^2*kappa^2*(((-1 + shat)*(-1863 + 133*shat + 43*shat^2 + 
           259*shat^3))/(324*shat) - ((60 + 110*shat - 13*shat^2 - 4*shat^3)*
          (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]]))/(3*Sqrt[4 - shat]*
          Sqrt[shat]) - (2*(6 + 16*shat - 18*shat^2 + shat^4)*
          (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])^2)/(3*shat) - 
        ((-120 - 172*shat + 477*shat^2 + 36*shat^3)*Log[shat])/(54*shat) + 
        (2*Sqrt[4 - shat]*Sqrt[shat]*(-12 + 2*shat + shat^2)*
          (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])*Log[shat])/3 + 
        ((6 + 16*shat - 18*shat^2 + 3*shat^4)*Log[shat]^2)/(18*shat)))/9 - 
     (2*ast^2*kappa^2*(-((-1 + shat)*(87 - 749*shat - 425*shat^2 + 
            955*shat^3))/(81*shat) + (8*Sqrt[4 - shat]*Sqrt[shat]*
          (-1 + 4*shat)*(Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]]))/3 + 
        (4*(10 - 15*shat^2 + 4*shat^3)*
          (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])^2)/3 + 
        (4*(3 - 56*shat - 15*shat^2 + 84*shat^3)*Log[shat])/(27*shat) - 
        (4*Sqrt[4 - shat]*Sqrt[shat]*(-6 - 7*shat + 4*shat^2)*
          (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])*Log[shat])/3 + 
        ((10 + 45*shat^2 - 12*shat^3)*Log[shat]^2)/9 - 
        (8*(1 + shat)*(-5 + 5*shat + 4*shat^2)*(Pi^2/6 - Log[shat]^2 + 
           2*Log[shat]*Log[1 + shat] + 2*PolyLog[2, -shat]))/9 + 
        (16*((Pi^2*Log[shat])/6 - Log[shat]^3/6 - 2*Log[shat]*
            PolyLog[2, -shat] + 4*PolyLog[3, -shat] + 3*Zeta[3]))/3))/9 + 
     (4*ast^2*kappa^2*(((-1 + shat)*(-2901 + 6835*shat + 715*shat^2 + 
           259*shat^3))/(324*shat) - ((-111 + 148*shat + 348*shat^2 + 
           24*shat^3)*Log[shat])/(27*shat) + (2*(-3 + 10*shat + 18*shat^2)*
          Log[shat]^2)/(9*shat) + (4*(1 + shat)*(-3 + 13*shat + 5*shat^2 + 
           shat^3)*(Pi^2/6 - Log[shat]^2 + 2*Log[shat]*Log[1 + shat] + 
           2*PolyLog[2, -shat]))/(9*shat) + 
        (16*((Pi^2*Log[shat])/6 - Log[shat]^3/6 - 2*Log[shat]*
            PolyLog[2, -shat] + 4*PolyLog[3, -shat] + 3*Zeta[3]))/3))/9), 
   16*c4*((ast^2*kappa^2*(((-1 + shat)*(-1863 + 133*shat + 43*shat^2 + 
           259*shat^3))/(324*shat) - ((60 + 110*shat - 13*shat^2 - 4*shat^3)*
          (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]]))/(3*Sqrt[4 - shat]*
          Sqrt[shat]) - (2*(6 + 16*shat - 18*shat^2 + shat^4)*
          (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])^2)/(3*shat) - 
        ((-120 - 172*shat + 477*shat^2 + 36*shat^3)*Log[shat])/(54*shat) + 
        (2*Sqrt[4 - shat]*Sqrt[shat]*(-12 + 2*shat + shat^2)*
          (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])*Log[shat])/3 + 
        ((6 + 16*shat - 18*shat^2 + 3*shat^4)*Log[shat]^2)/(18*shat)))/9 - 
     (2*ast^2*kappa^2*(-((-1 + shat)*(87 - 749*shat - 425*shat^2 + 
            955*shat^3))/(81*shat) + (8*Sqrt[4 - shat]*Sqrt[shat]*
          (-1 + 4*shat)*(Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]]))/3 + 
        (4*(10 - 15*shat^2 + 4*shat^3)*
          (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])^2)/3 + 
        (4*(3 - 56*shat - 15*shat^2 + 84*shat^3)*Log[shat])/(27*shat) - 
        (4*Sqrt[4 - shat]*Sqrt[shat]*(-6 - 7*shat + 4*shat^2)*
          (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])*Log[shat])/3 + 
        ((10 + 45*shat^2 - 12*shat^3)*Log[shat]^2)/9 - 
        (8*(1 + shat)*(-5 + 5*shat + 4*shat^2)*(Pi^2/6 - Log[shat]^2 + 
           2*Log[shat]*Log[1 + shat] + 2*PolyLog[2, -shat]))/9 + 
        (16*((Pi^2*Log[shat])/6 - Log[shat]^3/6 - 2*Log[shat]*
            PolyLog[2, -shat] + 4*PolyLog[3, -shat] + 3*Zeta[3]))/3))/9 + 
     (4*ast^2*kappa^2*(((-1 + shat)*(-2901 + 6835*shat + 715*shat^2 + 
           259*shat^3))/(324*shat) - ((-111 + 148*shat + 348*shat^2 + 
           24*shat^3)*Log[shat])/(27*shat) + (2*(-3 + 10*shat + 18*shat^2)*
          Log[shat]^2)/(9*shat) + (4*(1 + shat)*(-3 + 13*shat + 5*shat^2 + 
           shat^3)*(Pi^2/6 - Log[shat]^2 + 2*Log[shat]*Log[1 + shat] + 
           2*PolyLog[2, -shat]))/(9*shat) + 
        (16*((Pi^2*Log[shat])/6 - Log[shat]^3/6 - 2*Log[shat]*
            PolyLog[2, -shat] + 4*PolyLog[3, -shat] + 3*Zeta[3]))/3))/9), 
   c4*(-(ast^3*kappa^2*((4*(-1 + shat)*(64 - 359*shat + 37*shat^2))/
           (27*shat) + (16*Sqrt[4 - shat]*(-2 + shat)*
            (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]]))/Sqrt[shat] - 
          (8*(12 - 5*shat - 2*shat^2 + shat^3)*
            (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])^2)/shat + 
          (8*(6 - 19*shat + 47*shat^2)*Log[shat])/(9*shat) + 
          (2*(-12 + 23*shat - 10*shat^2 + shat^3)*Log[shat]^2)/(3*shat) + 
          (2*(-1 + shat)^2*(12 + shat)*(Log[shat]^2 + 
             2*PolyLog[2, 1 - shat]))/(3*shat) + (((4*I)/3)*Sqrt[4 - shat]*
            (-1 + shat)^2*(2 + shat)*(-PolyLog[2, (4*(1 - shat))/
                ((1 - (I*Sqrt[shat])/Sqrt[4 - shat])^2*(4 - shat))] + 
             PolyLog[2, (4*(1 - shat))/((1 + (I*Sqrt[shat])/Sqrt[4 - shat])^2*
                (4 - shat))]))/shat^(3/2)))/3 + 
      (2*ast^3*kappa^2*(((-1 + shat)*(8 + 227*shat + 179*shat^2))/(3*shat) - 
         2*(13 + 56*shat)*Log[shat] + 2*(-1 + 2*shat)*Log[shat]^2 + 
         2*(-1 + shat)*(-1 + 9*shat)*(Log[shat]^2 + 2*PolyLog[2, 1 - shat]) + 
         32*shat*(-(Pi^2*Log[shat])/6 - Log[shat]^3/6 - 
           Log[shat]*PolyLog[2, shat] + 2*PolyLog[3, shat] - 2*Zeta[3])))/
       3) + (2*ast^3*c3*kappa^3*
      ((2*(-((-1 + shat)*(-295 + 89*shat + 122*shat^2)) - 
          (3*Sqrt[shat]*(-60 - 94*shat + 25*shat^2)*
            (Pi - 6*ArcTan[Sqrt[shat]/Sqrt[4 - shat]]))/Sqrt[4 - shat] + 
          3*(2 + 2*shat - 4*shat^2 + shat^3)*
           (Pi - 6*ArcTan[Sqrt[shat]/Sqrt[4 - shat]])^2 + 
          3*(-38 - 16*shat + 155*shat^2)*Log[shat] - 18*Sqrt[4 - shat]*
           (-2 + shat)*shat^(3/2)*(Pi - 6*ArcTan[Sqrt[shat]/Sqrt[4 - shat]])*
           Log[shat] - 9*(2 + 2*shat - 4*shat^2 + 3*shat^3)*Log[shat]^2))/
        (9*shat) + (2*(2*(-1 + shat)*Sqrt[shat]*(64 - 359*shat + 37*shat^2) + 
          36*Sqrt[4 - shat]*(-2 + shat)*shat*
           (Pi - 6*ArcTan[Sqrt[shat]/Sqrt[4 - shat]]) - 
          3*Sqrt[shat]*(12 - 5*shat - 2*shat^2 + shat^3)*
           (Pi - 6*ArcTan[Sqrt[shat]/Sqrt[4 - shat]])^2 + 
          12*Sqrt[shat]*(6 - 19*shat + 47*shat^2)*Log[shat] + 
          9*Sqrt[shat]*(-12 + 23*shat - 10*shat^2 + shat^3)*Log[shat]^2 + 
          9*(-1 + shat)^2*Sqrt[shat]*(12 + shat)*(Log[shat]^2 + 
            2*PolyLog[2, 1 - shat]) + (18*I)*Sqrt[4 - shat]*(-1 + shat)^2*
           (2 + shat)*(-PolyLog[2, (-4*(-1 + shat))/(Sqrt[4 - shat] - 
                 I*Sqrt[shat])^2] + PolyLog[2, (-4*(-1 + shat))/
              (Sqrt[4 - shat] + I*Sqrt[shat])^2])))/(9*shat^(3/2)) - 
       2*(370 - 20/shat - 356*shat + 6*shat^2 + 
         ((-1 + shat)*(8 + 227*shat + 179*shat^2))/shat - 
         16*Sqrt[-((-4 + shat)*shat)]*(Pi - 
           6*ArcTan[Sqrt[shat]/Sqrt[4 - shat]]) + (-2 + shat)*(-3 + 2*shat)*
          (Pi - 6*ArcTan[Sqrt[shat]/Sqrt[4 - shat]])^2 - 
         6*(13 + 56*shat)*Log[shat] + (4*(-2 + 37*shat + 34*shat^2)*
           Log[shat])/shat - 6*Sqrt[-((-4 + shat)*shat)]*(-3 + 2*shat)*
          (Pi - 6*ArcTan[Sqrt[shat]/Sqrt[4 - shat]])*Log[shat] - 
         2*(-1 + shat)*(Pi - 6*ArcTan[Sqrt[shat]/Sqrt[4 - shat]])^2*
          Log[shat] + 6*(-1 + 2*shat)*Log[shat]^2 - 
         3*(10 - 13*shat + 6*shat^2)*Log[shat]^2 - 2*(-1 + shat)*
          Log[shat]^3 + 6*(-1 + shat)*(-1 + 9*shat)*(Log[shat]^2 + 
           2*PolyLog[2, 1 - shat]) + 4*(1 + shat)*(-3 + 2*shat)*
          (Pi^2 - 6*Log[shat]^2 + 12*Log[shat]*Log[1 + shat] + 
           12*PolyLog[2, -shat]) + 72*(-1 + shat)*
          ((I/3)*(Pi - 6*ArcTan[Sqrt[shat]/Sqrt[4 - shat]])*
            (PolyLog[2, (Sqrt[4 - shat] - I*Sqrt[shat])/(Sqrt[4 - shat] + 
                I*Sqrt[shat])] - PolyLog[2, (Sqrt[4 - shat] + I*Sqrt[shat])/(
                Sqrt[4 - shat] - I*Sqrt[shat])]) - PolyLog[3, 
            (Sqrt[4 - shat] - I*Sqrt[shat])/(Sqrt[4 - shat] + 
              I*Sqrt[shat])] - PolyLog[3, (Sqrt[4 - shat] + I*Sqrt[shat])/
             (Sqrt[4 - shat] - I*Sqrt[shat])] + (2*Zeta[3])/3) - 
         16*shat*(Pi^2*Log[shat] + Log[shat]^3 + 6*Log[shat]*
            PolyLog[2, shat] - 12*PolyLog[3, shat] + 12*Zeta[3]) + 
         8*(-1 + shat)*(Pi^2*Log[shat] - Log[shat]^3 - 12*Log[shat]*
            PolyLog[2, -shat] + 24*PolyLog[3, -shat] + 18*Zeta[3])) + 
       (16*(((-1 + shat)*(274 - 1391*shat + 31*shat^2))/shat + 
          (6*(-20 + 87*shat + 114*shat^2)*Log[shat])/shat - 
          (18*(-1 + 9*shat + 9*shat^2)*Log[shat]^2)/shat + 
          (6*(1 + shat)*(1 - 10*shat + shat^2)*(Pi^2 - 6*Log[shat]^2 + 
             12*Log[shat]*Log[1 + shat] + 12*PolyLog[2, -shat]))/shat + 
          36*(-1 + shat)*(Pi^2*Log[shat] - Log[shat]^3 - 12*Log[shat]*
             PolyLog[2, -shat] + 24*PolyLog[3, -shat] + 18*Zeta[3])))/9))/81, 
   c4*((ast^3*kappa^2*((-2*(-1 + shat)*(-295 + 89*shat + 122*shat^2))/
         (27*shat) - (4*(-60 - 94*shat + 25*shat^2)*
          (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]]))/(3*Sqrt[4 - shat]*
          Sqrt[shat]) + (8*(2 + 2*shat - 4*shat^2 + shat^3)*
          (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])^2)/shat + 
        (2*(-38 - 16*shat + 155*shat^2)*Log[shat])/(9*shat) - 
        8*Sqrt[4 - shat]*(-2 + shat)*Sqrt[shat]*
         (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])*Log[shat] - 
        (2*(2 + 2*shat - 4*shat^2 + 3*shat^3)*Log[shat]^2)/(3*shat)))/9 - 
     (2*ast^3*kappa^2*((2*(-1 + shat)*(10 - 175*shat + 3*shat^2))/(3*shat) - 
        32*Sqrt[4 - shat]*Sqrt[shat]*(Pi/6 - ArcTan[Sqrt[shat]/
            Sqrt[4 - shat]]) + 12*(-2 + shat)*(-3 + 2*shat)*
         (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])^2 + 
        (4*(-2 + 37*shat + 34*shat^2)*Log[shat])/(3*shat) - 
        12*Sqrt[4 - shat]*Sqrt[shat]*(-3 + 2*shat)*
         (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])*Log[shat] - 
        24*(-1 + shat)*(Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])^2*
         Log[shat] + (-10 + 13*shat - 6*shat^2)*Log[shat]^2 - 
        (2*(-1 + shat)*Log[shat]^3)/3 + 8*(1 + shat)*(-3 + 2*shat)*
         (Pi^2/6 - Log[shat]^2 + 2*Log[shat]*Log[1 + shat] + 
          2*PolyLog[2, -shat]) + 24*(-1 + shat)*
         ((2*I)*(Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])*
           (PolyLog[2, (1 - (I*Sqrt[shat])/Sqrt[4 - shat])/
              (1 + (I*Sqrt[shat])/Sqrt[4 - shat])] - PolyLog[2, 
             (1 + (I*Sqrt[shat])/Sqrt[4 - shat])/(1 - (I*Sqrt[shat])/
                Sqrt[4 - shat])]) - PolyLog[3, 
           (1 - (I*Sqrt[shat])/Sqrt[4 - shat])/(1 + (I*Sqrt[shat])/
              Sqrt[4 - shat])] - PolyLog[3, 
           (1 + (I*Sqrt[shat])/Sqrt[4 - shat])/(1 - (I*Sqrt[shat])/
              Sqrt[4 - shat])] + (2*Zeta[3])/3) + 16*(-1 + shat)*
         ((Pi^2*Log[shat])/6 - Log[shat]^3/6 - 2*Log[shat]*
           PolyLog[2, -shat] + 4*PolyLog[3, -shat] + 3*Zeta[3])))/9 + 
     (4*ast^3*kappa^2*((4*(-1 + shat)*(274 - 1391*shat + 31*shat^2))/
         (27*shat) + (8*(-20 + 87*shat + 114*shat^2)*Log[shat])/(9*shat) - 
        (8*(-1 + 9*shat + 9*shat^2)*Log[shat]^2)/(3*shat) + 
        (16*(1 + shat)*(1 - 10*shat + shat^2)*(Pi^2/6 - Log[shat]^2 + 
           2*Log[shat]*Log[1 + shat] + 2*PolyLog[2, -shat]))/(3*shat) + 
        32*(-1 + shat)*((Pi^2*Log[shat])/6 - Log[shat]^3/6 - 
          2*Log[shat]*PolyLog[2, -shat] + 4*PolyLog[3, -shat] + 3*Zeta[3])))/
      9), 
   c4*((ast^2*kappa*(-((-1 + shat)*(360 + 269*shat - 613*shat^2 + 62*shat^3))/
          (81*shat) - ((-1 + shat)*(-216 - 253*shat + 17*shat^2 + 62*shat^3))/
          (81*shat) - (8*Sqrt[4 - shat]*(-2 + shat)*(1 + shat)*
           (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]]))/(3*Sqrt[shat]) + 
         (4*(12 + 15*shat - 12*shat^2 - 3*shat^3 + 2*shat^4)*
           (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])^2)/(3*shat) - 
         (2*(-43 - 42*shat + 72*shat^2)*Log[shat])/27 - 
         (2*(12 + 5*shat - 12*shat^2 + 24*shat^3)*Log[shat])/(27*shat) - 
         ((-12 - shat + 36*shat^2 - 3*shat^3 + 2*shat^4)*Log[shat]^2)/
          (9*shat) - ((-1 + shat)^2*(12 + shat)*(1 + 2*shat)*
           (Log[shat]^2 + 2*PolyLog[2, 1 - shat]))/(9*shat) - 
         (((2*I)/9)*Sqrt[4 - shat]*(-1 + shat)^2*(2 + shat)*(1 + 2*shat)*
           (-PolyLog[2, (4*(1 - shat))/((1 - (I*Sqrt[shat])/Sqrt[4 - shat])^2*
                (4 - shat))] + PolyLog[2, (4*(1 - shat))/
              ((1 + (I*Sqrt[shat])/Sqrt[4 - shat])^2*(4 - shat))]))/
          shat^(3/2)))/3 - (2*ast^2*kappa*
        (-((-1 + shat)*(61 + 457*shat + 484*shat^2))/18 + 
         ((-1 + 36*shat + 132*shat^2)*Log[shat])/3 - (-1 + 2*shat)*
          Log[shat]^2 - (-1 + shat)*(-1 + shat + 8*shat^2)*
          (Log[shat]^2 + 2*PolyLog[2, 1 - shat]) - 
         16*shat^2*(-(Pi^2*Log[shat])/6 - Log[shat]^3/6 - 
           Log[shat]*PolyLog[2, shat] + 2*PolyLog[3, shat] - 2*Zeta[3])))/
       3) + 
    c3*((-2*ast^2*kappa^2*(-((-1 + shat)*(360 + 269*shat - 613*shat^2 + 
             62*shat^3))/(81*shat) - ((-1 + shat)*(-216 - 253*shat + 
            17*shat^2 + 62*shat^3))/(81*shat) - (8*Sqrt[4 - shat]*(-2 + shat)*
           (1 + shat)*(Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]]))/
          (3*Sqrt[shat]) + (4*(12 + 15*shat - 12*shat^2 - 3*shat^3 + 
            2*shat^4)*(Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])^2)/
          (3*shat) - (2*(-43 - 42*shat + 72*shat^2)*Log[shat])/27 - 
         (2*(12 + 5*shat - 12*shat^2 + 24*shat^3)*Log[shat])/(27*shat) - 
         ((-12 - shat + 36*shat^2 - 3*shat^3 + 2*shat^4)*Log[shat]^2)/
          (9*shat) - ((-1 + shat)^2*(12 + shat)*(1 + 2*shat)*
           (Log[shat]^2 + 2*PolyLog[2, 1 - shat]))/(9*shat) - 
         (((2*I)/9)*Sqrt[4 - shat]*(-1 + shat)^2*(2 + shat)*(1 + 2*shat)*
           (-PolyLog[2, (4*(1 - shat))/((1 - (I*Sqrt[shat])/Sqrt[4 - shat])^2*
                (4 - shat))] + PolyLog[2, (4*(1 - shat))/
              ((1 + (I*Sqrt[shat])/Sqrt[4 - shat])^2*(4 - shat))]))/
          shat^(3/2)))/27 + (4*ast^2*kappa^2*
        (-((-1 + shat)*(61 + 457*shat + 484*shat^2))/18 + 
         ((-1 + 36*shat + 132*shat^2)*Log[shat])/3 - (-1 + 2*shat)*
          Log[shat]^2 - (-1 + shat)*(-1 + shat + 8*shat^2)*
          (Log[shat]^2 + 2*PolyLog[2, 1 - shat]) - 
         16*shat^2*(-(Pi^2*Log[shat])/6 - Log[shat]^3/6 - 
           Log[shat]*PolyLog[2, shat] + 2*PolyLog[3, shat] - 2*Zeta[3])))/
       27), 0}, 
  {0, c2*((ast^2*kappa^2*(((-1 + shat)*(-1863 + 133*shat + 43*shat^2 + 
           259*shat^3))/(324*shat) - ((60 + 110*shat - 13*shat^2 - 4*shat^3)*
          (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]]))/(3*Sqrt[4 - shat]*
          Sqrt[shat]) - (2*(6 + 16*shat - 18*shat^2 + shat^4)*
          (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])^2)/(3*shat) - 
        ((-120 - 172*shat + 477*shat^2 + 36*shat^3)*Log[shat])/(54*shat) + 
        (2*Sqrt[4 - shat]*Sqrt[shat]*(-12 + 2*shat + shat^2)*
          (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])*Log[shat])/3 + 
        ((6 + 16*shat - 18*shat^2 + 3*shat^4)*Log[shat]^2)/(18*shat)))/9 - 
     (2*ast^2*kappa^2*(-((-1 + shat)*(87 - 749*shat - 425*shat^2 + 
            955*shat^3))/(81*shat) + (8*Sqrt[4 - shat]*Sqrt[shat]*
          (-1 + 4*shat)*(Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]]))/3 + 
        (4*(10 - 15*shat^2 + 4*shat^3)*
          (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])^2)/3 + 
        (4*(3 - 56*shat - 15*shat^2 + 84*shat^3)*Log[shat])/(27*shat) - 
        (4*Sqrt[4 - shat]*Sqrt[shat]*(-6 - 7*shat + 4*shat^2)*
          (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])*Log[shat])/3 + 
        ((10 + 45*shat^2 - 12*shat^3)*Log[shat]^2)/9 - 
        (8*(1 + shat)*(-5 + 5*shat + 4*shat^2)*(Pi^2/6 - Log[shat]^2 + 
           2*Log[shat]*Log[1 + shat] + 2*PolyLog[2, -shat]))/9 + 
        (16*((Pi^2*Log[shat])/6 - Log[shat]^3/6 - 2*Log[shat]*
            PolyLog[2, -shat] + 4*PolyLog[3, -shat] + 3*Zeta[3]))/3))/9 + 
     (4*ast^2*kappa^2*(((-1 + shat)*(-2901 + 6835*shat + 715*shat^2 + 
           259*shat^3))/(324*shat) - ((-111 + 148*shat + 348*shat^2 + 
           24*shat^3)*Log[shat])/(27*shat) + (2*(-3 + 10*shat + 18*shat^2)*
          Log[shat]^2)/(9*shat) + (4*(1 + shat)*(-3 + 13*shat + 5*shat^2 + 
           shat^3)*(Pi^2/6 - Log[shat]^2 + 2*Log[shat]*Log[1 + shat] + 
           2*PolyLog[2, -shat]))/(9*shat) + 
        (16*((Pi^2*Log[shat])/6 - Log[shat]^3/6 - 2*Log[shat]*
            PolyLog[2, -shat] + 4*PolyLog[3, -shat] + 3*Zeta[3]))/3))/9), 
   (ast^2*kappa^2*(((-1 + shat)*(-1863 + 133*shat + 43*shat^2 + 259*shat^3))/
        (324*shat) - ((60 + 110*shat - 13*shat^2 - 4*shat^3)*
         (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]]))/(3*Sqrt[4 - shat]*
         Sqrt[shat]) - (2*(6 + 16*shat - 18*shat^2 + shat^4)*
         (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])^2)/(3*shat) - 
       ((-120 - 172*shat + 477*shat^2 + 36*shat^3)*Log[shat])/(54*shat) + 
       (2*Sqrt[4 - shat]*Sqrt[shat]*(-12 + 2*shat + shat^2)*
         (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])*Log[shat])/3 + 
       ((6 + 16*shat - 18*shat^2 + 3*shat^4)*Log[shat]^2)/(18*shat)))/9 - 
    (2*ast^2*kappa^2*(-((-1 + shat)*(87 - 749*shat - 425*shat^2 + 
           955*shat^3))/(81*shat) + (8*Sqrt[4 - shat]*Sqrt[shat]*
         (-1 + 4*shat)*(Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]]))/3 + 
       (4*(10 - 15*shat^2 + 4*shat^3)*
         (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])^2)/3 + 
       (4*(3 - 56*shat - 15*shat^2 + 84*shat^3)*Log[shat])/(27*shat) - 
       (4*Sqrt[4 - shat]*Sqrt[shat]*(-6 - 7*shat + 4*shat^2)*
         (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])*Log[shat])/3 + 
       ((10 + 45*shat^2 - 12*shat^3)*Log[shat]^2)/9 - 
       (8*(1 + shat)*(-5 + 5*shat + 4*shat^2)*(Pi^2/6 - Log[shat]^2 + 
          2*Log[shat]*Log[1 + shat] + 2*PolyLog[2, -shat]))/9 + 
       (16*((Pi^2*Log[shat])/6 - Log[shat]^3/6 - 2*Log[shat]*
           PolyLog[2, -shat] + 4*PolyLog[3, -shat] + 3*Zeta[3]))/3))/9 + 
    (4*ast^2*kappa^2*(((-1 + shat)*(-2901 + 6835*shat + 715*shat^2 + 
          259*shat^3))/(324*shat) - ((-111 + 148*shat + 348*shat^2 + 
          24*shat^3)*Log[shat])/(27*shat) + (2*(-3 + 10*shat + 18*shat^2)*
         Log[shat]^2)/(9*shat) + (4*(1 + shat)*(-3 + 13*shat + 5*shat^2 + 
          shat^3)*(Pi^2/6 - Log[shat]^2 + 2*Log[shat]*Log[1 + shat] + 
          2*PolyLog[2, -shat]))/(9*shat) + 
       (16*((Pi^2*Log[shat])/6 - Log[shat]^3/6 - 2*Log[shat]*
           PolyLog[2, -shat] + 4*PolyLog[3, -shat] + 3*Zeta[3]))/3))/9, 
   c3*((ast^2*kappa^2*(((-1 + shat)*(-1863 + 133*shat + 43*shat^2 + 
           259*shat^3))/(324*shat) - ((60 + 110*shat - 13*shat^2 - 4*shat^3)*
          (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]]))/(3*Sqrt[4 - shat]*
          Sqrt[shat]) - (2*(6 + 16*shat - 18*shat^2 + shat^4)*
          (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])^2)/(3*shat) - 
        ((-120 - 172*shat + 477*shat^2 + 36*shat^3)*Log[shat])/(54*shat) + 
        (2*Sqrt[4 - shat]*Sqrt[shat]*(-12 + 2*shat + shat^2)*
          (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])*Log[shat])/3 + 
        ((6 + 16*shat - 18*shat^2 + 3*shat^4)*Log[shat]^2)/(18*shat)))/9 - 
     (2*ast^2*kappa^2*(-((-1 + shat)*(87 - 749*shat - 425*shat^2 + 
            955*shat^3))/(81*shat) + (8*Sqrt[4 - shat]*Sqrt[shat]*
          (-1 + 4*shat)*(Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]]))/3 + 
        (4*(10 - 15*shat^2 + 4*shat^3)*
          (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])^2)/3 + 
        (4*(3 - 56*shat - 15*shat^2 + 84*shat^3)*Log[shat])/(27*shat) - 
        (4*Sqrt[4 - shat]*Sqrt[shat]*(-6 - 7*shat + 4*shat^2)*
          (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])*Log[shat])/3 + 
        ((10 + 45*shat^2 - 12*shat^3)*Log[shat]^2)/9 - 
        (8*(1 + shat)*(-5 + 5*shat + 4*shat^2)*(Pi^2/6 - Log[shat]^2 + 
           2*Log[shat]*Log[1 + shat] + 2*PolyLog[2, -shat]))/9 + 
        (16*((Pi^2*Log[shat])/6 - Log[shat]^3/6 - 2*Log[shat]*
            PolyLog[2, -shat] + 4*PolyLog[3, -shat] + 3*Zeta[3]))/3))/9 + 
     (4*ast^2*kappa^2*(((-1 + shat)*(-2901 + 6835*shat + 715*shat^2 + 
           259*shat^3))/(324*shat) - ((-111 + 148*shat + 348*shat^2 + 
           24*shat^3)*Log[shat])/(27*shat) + (2*(-3 + 10*shat + 18*shat^2)*
          Log[shat]^2)/(9*shat) + (4*(1 + shat)*(-3 + 13*shat + 5*shat^2 + 
           shat^3)*(Pi^2/6 - Log[shat]^2 + 2*Log[shat]*Log[1 + shat] + 
           2*PolyLog[2, -shat]))/(9*shat) + 
        (16*((Pi^2*Log[shat])/6 - Log[shat]^3/6 - 2*Log[shat]*
            PolyLog[2, -shat] + 4*PolyLog[3, -shat] + 3*Zeta[3]))/3))/9), 
   16*((ast^2*kappa^2*(((-1 + shat)*(-1863 + 133*shat + 43*shat^2 + 
           259*shat^3))/(324*shat) - ((60 + 110*shat - 13*shat^2 - 4*shat^3)*
          (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]]))/(3*Sqrt[4 - shat]*
          Sqrt[shat]) - (2*(6 + 16*shat - 18*shat^2 + shat^4)*
          (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])^2)/(3*shat) - 
        ((-120 - 172*shat + 477*shat^2 + 36*shat^3)*Log[shat])/(54*shat) + 
        (2*Sqrt[4 - shat]*Sqrt[shat]*(-12 + 2*shat + shat^2)*
          (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])*Log[shat])/3 + 
        ((6 + 16*shat - 18*shat^2 + 3*shat^4)*Log[shat]^2)/(18*shat)))/9 - 
     (2*ast^2*kappa^2*(-((-1 + shat)*(87 - 749*shat - 425*shat^2 + 
            955*shat^3))/(81*shat) + (8*Sqrt[4 - shat]*Sqrt[shat]*
          (-1 + 4*shat)*(Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]]))/3 + 
        (4*(10 - 15*shat^2 + 4*shat^3)*
          (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])^2)/3 + 
        (4*(3 - 56*shat - 15*shat^2 + 84*shat^3)*Log[shat])/(27*shat) - 
        (4*Sqrt[4 - shat]*Sqrt[shat]*(-6 - 7*shat + 4*shat^2)*
          (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])*Log[shat])/3 + 
        ((10 + 45*shat^2 - 12*shat^3)*Log[shat]^2)/9 - 
        (8*(1 + shat)*(-5 + 5*shat + 4*shat^2)*(Pi^2/6 - Log[shat]^2 + 
           2*Log[shat]*Log[1 + shat] + 2*PolyLog[2, -shat]))/9 + 
        (16*((Pi^2*Log[shat])/6 - Log[shat]^3/6 - 2*Log[shat]*
            PolyLog[2, -shat] + 4*PolyLog[3, -shat] + 3*Zeta[3]))/3))/9 + 
     (4*ast^2*kappa^2*(((-1 + shat)*(-2901 + 6835*shat + 715*shat^2 + 
           259*shat^3))/(324*shat) - ((-111 + 148*shat + 348*shat^2 + 
           24*shat^3)*Log[shat])/(27*shat) + (2*(-3 + 10*shat + 18*shat^2)*
          Log[shat]^2)/(9*shat) + (4*(1 + shat)*(-3 + 13*shat + 5*shat^2 + 
           shat^3)*(Pi^2/6 - Log[shat]^2 + 2*Log[shat]*Log[1 + shat] + 
           2*PolyLog[2, -shat]))/(9*shat) + 
        (16*((Pi^2*Log[shat])/6 - Log[shat]^3/6 - 2*Log[shat]*
            PolyLog[2, -shat] + 4*PolyLog[3, -shat] + 3*Zeta[3]))/3))/9), 
   16*c3*((ast^2*kappa^2*(((-1 + shat)*(-1863 + 133*shat + 43*shat^2 + 
           259*shat^3))/(324*shat) - ((60 + 110*shat - 13*shat^2 - 4*shat^3)*
          (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]]))/(3*Sqrt[4 - shat]*
          Sqrt[shat]) - (2*(6 + 16*shat - 18*shat^2 + shat^4)*
          (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])^2)/(3*shat) - 
        ((-120 - 172*shat + 477*shat^2 + 36*shat^3)*Log[shat])/(54*shat) + 
        (2*Sqrt[4 - shat]*Sqrt[shat]*(-12 + 2*shat + shat^2)*
          (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])*Log[shat])/3 + 
        ((6 + 16*shat - 18*shat^2 + 3*shat^4)*Log[shat]^2)/(18*shat)))/9 - 
     (2*ast^2*kappa^2*(-((-1 + shat)*(87 - 749*shat - 425*shat^2 + 
            955*shat^3))/(81*shat) + (8*Sqrt[4 - shat]*Sqrt[shat]*
          (-1 + 4*shat)*(Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]]))/3 + 
        (4*(10 - 15*shat^2 + 4*shat^3)*
          (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])^2)/3 + 
        (4*(3 - 56*shat - 15*shat^2 + 84*shat^3)*Log[shat])/(27*shat) - 
        (4*Sqrt[4 - shat]*Sqrt[shat]*(-6 - 7*shat + 4*shat^2)*
          (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])*Log[shat])/3 + 
        ((10 + 45*shat^2 - 12*shat^3)*Log[shat]^2)/9 - 
        (8*(1 + shat)*(-5 + 5*shat + 4*shat^2)*(Pi^2/6 - Log[shat]^2 + 
           2*Log[shat]*Log[1 + shat] + 2*PolyLog[2, -shat]))/9 + 
        (16*((Pi^2*Log[shat])/6 - Log[shat]^3/6 - 2*Log[shat]*
            PolyLog[2, -shat] + 4*PolyLog[3, -shat] + 3*Zeta[3]))/3))/9 + 
     (4*ast^2*kappa^2*(((-1 + shat)*(-2901 + 6835*shat + 715*shat^2 + 
           259*shat^3))/(324*shat) - ((-111 + 148*shat + 348*shat^2 + 
           24*shat^3)*Log[shat])/(27*shat) + (2*(-3 + 10*shat + 18*shat^2)*
          Log[shat]^2)/(9*shat) + (4*(1 + shat)*(-3 + 13*shat + 5*shat^2 + 
           shat^3)*(Pi^2/6 - Log[shat]^2 + 2*Log[shat]*Log[1 + shat] + 
           2*PolyLog[2, -shat]))/(9*shat) + 
        (16*((Pi^2*Log[shat])/6 - Log[shat]^3/6 - 2*Log[shat]*
            PolyLog[2, -shat] + 4*PolyLog[3, -shat] + 3*Zeta[3]))/3))/9), 
   c3*(-(ast^3*kappa^2*((4*(-1 + shat)*(64 - 359*shat + 37*shat^2))/
           (27*shat) + (16*Sqrt[4 - shat]*(-2 + shat)*
            (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]]))/Sqrt[shat] - 
          (8*(12 - 5*shat - 2*shat^2 + shat^3)*
            (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])^2)/shat + 
          (8*(6 - 19*shat + 47*shat^2)*Log[shat])/(9*shat) + 
          (2*(-12 + 23*shat - 10*shat^2 + shat^3)*Log[shat]^2)/(3*shat) + 
          (2*(-1 + shat)^2*(12 + shat)*(Log[shat]^2 + 
             2*PolyLog[2, 1 - shat]))/(3*shat) + (((4*I)/3)*Sqrt[4 - shat]*
            (-1 + shat)^2*(2 + shat)*(-PolyLog[2, (4*(1 - shat))/
                ((1 - (I*Sqrt[shat])/Sqrt[4 - shat])^2*(4 - shat))] + 
             PolyLog[2, (4*(1 - shat))/((1 + (I*Sqrt[shat])/Sqrt[4 - shat])^2*
                (4 - shat))]))/shat^(3/2)))/3 + 
      (2*ast^3*kappa^2*(((-1 + shat)*(8 + 227*shat + 179*shat^2))/(3*shat) - 
         2*(13 + 56*shat)*Log[shat] + 2*(-1 + 2*shat)*Log[shat]^2 + 
         2*(-1 + shat)*(-1 + 9*shat)*(Log[shat]^2 + 2*PolyLog[2, 1 - shat]) + 
         32*shat*(-(Pi^2*Log[shat])/6 - Log[shat]^3/6 - 
           Log[shat]*PolyLog[2, shat] + 2*PolyLog[3, shat] - 2*Zeta[3])))/
       3) + (2*ast^3*kappa^3*
      ((2*(-((-1 + shat)*(-295 + 89*shat + 122*shat^2)) - 
          (3*Sqrt[shat]*(-60 - 94*shat + 25*shat^2)*
            (Pi - 6*ArcTan[Sqrt[shat]/Sqrt[4 - shat]]))/Sqrt[4 - shat] + 
          3*(2 + 2*shat - 4*shat^2 + shat^3)*
           (Pi - 6*ArcTan[Sqrt[shat]/Sqrt[4 - shat]])^2 + 
          3*(-38 - 16*shat + 155*shat^2)*Log[shat] - 18*Sqrt[4 - shat]*
           (-2 + shat)*shat^(3/2)*(Pi - 6*ArcTan[Sqrt[shat]/Sqrt[4 - shat]])*
           Log[shat] - 9*(2 + 2*shat - 4*shat^2 + 3*shat^3)*Log[shat]^2))/
        (9*shat) + (2*(2*(-1 + shat)*Sqrt[shat]*(64 - 359*shat + 37*shat^2) + 
          36*Sqrt[4 - shat]*(-2 + shat)*shat*
           (Pi - 6*ArcTan[Sqrt[shat]/Sqrt[4 - shat]]) - 
          3*Sqrt[shat]*(12 - 5*shat - 2*shat^2 + shat^3)*
           (Pi - 6*ArcTan[Sqrt[shat]/Sqrt[4 - shat]])^2 + 
          12*Sqrt[shat]*(6 - 19*shat + 47*shat^2)*Log[shat] + 
          9*Sqrt[shat]*(-12 + 23*shat - 10*shat^2 + shat^3)*Log[shat]^2 + 
          9*(-1 + shat)^2*Sqrt[shat]*(12 + shat)*(Log[shat]^2 + 
            2*PolyLog[2, 1 - shat]) + (18*I)*Sqrt[4 - shat]*(-1 + shat)^2*
           (2 + shat)*(-PolyLog[2, (-4*(-1 + shat))/(Sqrt[4 - shat] - 
                 I*Sqrt[shat])^2] + PolyLog[2, (-4*(-1 + shat))/
              (Sqrt[4 - shat] + I*Sqrt[shat])^2])))/(9*shat^(3/2)) - 
       2*(370 - 20/shat - 356*shat + 6*shat^2 + 
         ((-1 + shat)*(8 + 227*shat + 179*shat^2))/shat - 
         16*Sqrt[-((-4 + shat)*shat)]*(Pi - 
           6*ArcTan[Sqrt[shat]/Sqrt[4 - shat]]) + (-2 + shat)*(-3 + 2*shat)*
          (Pi - 6*ArcTan[Sqrt[shat]/Sqrt[4 - shat]])^2 - 
         6*(13 + 56*shat)*Log[shat] + (4*(-2 + 37*shat + 34*shat^2)*
           Log[shat])/shat - 6*Sqrt[-((-4 + shat)*shat)]*(-3 + 2*shat)*
          (Pi - 6*ArcTan[Sqrt[shat]/Sqrt[4 - shat]])*Log[shat] - 
         2*(-1 + shat)*(Pi - 6*ArcTan[Sqrt[shat]/Sqrt[4 - shat]])^2*
          Log[shat] + 6*(-1 + 2*shat)*Log[shat]^2 - 
         3*(10 - 13*shat + 6*shat^2)*Log[shat]^2 - 2*(-1 + shat)*
          Log[shat]^3 + 6*(-1 + shat)*(-1 + 9*shat)*(Log[shat]^2 + 
           2*PolyLog[2, 1 - shat]) + 4*(1 + shat)*(-3 + 2*shat)*
          (Pi^2 - 6*Log[shat]^2 + 12*Log[shat]*Log[1 + shat] + 
           12*PolyLog[2, -shat]) + 72*(-1 + shat)*
          ((I/3)*(Pi - 6*ArcTan[Sqrt[shat]/Sqrt[4 - shat]])*
            (PolyLog[2, (Sqrt[4 - shat] - I*Sqrt[shat])/(Sqrt[4 - shat] + 
                I*Sqrt[shat])] - PolyLog[2, (Sqrt[4 - shat] + I*Sqrt[shat])/(
                Sqrt[4 - shat] - I*Sqrt[shat])]) - PolyLog[3, 
            (Sqrt[4 - shat] - I*Sqrt[shat])/(Sqrt[4 - shat] + 
              I*Sqrt[shat])] - PolyLog[3, (Sqrt[4 - shat] + I*Sqrt[shat])/
             (Sqrt[4 - shat] - I*Sqrt[shat])] + (2*Zeta[3])/3) - 
         16*shat*(Pi^2*Log[shat] + Log[shat]^3 + 6*Log[shat]*
            PolyLog[2, shat] - 12*PolyLog[3, shat] + 12*Zeta[3]) + 
         8*(-1 + shat)*(Pi^2*Log[shat] - Log[shat]^3 - 12*Log[shat]*
            PolyLog[2, -shat] + 24*PolyLog[3, -shat] + 18*Zeta[3])) + 
       (16*(((-1 + shat)*(274 - 1391*shat + 31*shat^2))/shat + 
          (6*(-20 + 87*shat + 114*shat^2)*Log[shat])/shat - 
          (18*(-1 + 9*shat + 9*shat^2)*Log[shat]^2)/shat + 
          (6*(1 + shat)*(1 - 10*shat + shat^2)*(Pi^2 - 6*Log[shat]^2 + 
             12*Log[shat]*Log[1 + shat] + 12*PolyLog[2, -shat]))/shat + 
          36*(-1 + shat)*(Pi^2*Log[shat] - Log[shat]^3 - 12*Log[shat]*
             PolyLog[2, -shat] + 24*PolyLog[3, -shat] + 18*Zeta[3])))/9))/81, 
   c3*((ast^3*kappa^2*((-2*(-1 + shat)*(-295 + 89*shat + 122*shat^2))/
         (27*shat) - (4*(-60 - 94*shat + 25*shat^2)*
          (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]]))/(3*Sqrt[4 - shat]*
          Sqrt[shat]) + (8*(2 + 2*shat - 4*shat^2 + shat^3)*
          (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])^2)/shat + 
        (2*(-38 - 16*shat + 155*shat^2)*Log[shat])/(9*shat) - 
        8*Sqrt[4 - shat]*(-2 + shat)*Sqrt[shat]*
         (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])*Log[shat] - 
        (2*(2 + 2*shat - 4*shat^2 + 3*shat^3)*Log[shat]^2)/(3*shat)))/9 - 
     (2*ast^3*kappa^2*((2*(-1 + shat)*(10 - 175*shat + 3*shat^2))/(3*shat) - 
        32*Sqrt[4 - shat]*Sqrt[shat]*(Pi/6 - ArcTan[Sqrt[shat]/
            Sqrt[4 - shat]]) + 12*(-2 + shat)*(-3 + 2*shat)*
         (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])^2 + 
        (4*(-2 + 37*shat + 34*shat^2)*Log[shat])/(3*shat) - 
        12*Sqrt[4 - shat]*Sqrt[shat]*(-3 + 2*shat)*
         (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])*Log[shat] - 
        24*(-1 + shat)*(Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])^2*
         Log[shat] + (-10 + 13*shat - 6*shat^2)*Log[shat]^2 - 
        (2*(-1 + shat)*Log[shat]^3)/3 + 8*(1 + shat)*(-3 + 2*shat)*
         (Pi^2/6 - Log[shat]^2 + 2*Log[shat]*Log[1 + shat] + 
          2*PolyLog[2, -shat]) + 24*(-1 + shat)*
         ((2*I)*(Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])*
           (PolyLog[2, (1 - (I*Sqrt[shat])/Sqrt[4 - shat])/
              (1 + (I*Sqrt[shat])/Sqrt[4 - shat])] - PolyLog[2, 
             (1 + (I*Sqrt[shat])/Sqrt[4 - shat])/(1 - (I*Sqrt[shat])/
                Sqrt[4 - shat])]) - PolyLog[3, 
           (1 - (I*Sqrt[shat])/Sqrt[4 - shat])/(1 + (I*Sqrt[shat])/
              Sqrt[4 - shat])] - PolyLog[3, 
           (1 + (I*Sqrt[shat])/Sqrt[4 - shat])/(1 - (I*Sqrt[shat])/
              Sqrt[4 - shat])] + (2*Zeta[3])/3) + 16*(-1 + shat)*
         ((Pi^2*Log[shat])/6 - Log[shat]^3/6 - 2*Log[shat]*
           PolyLog[2, -shat] + 4*PolyLog[3, -shat] + 3*Zeta[3])))/9 + 
     (4*ast^3*kappa^2*((4*(-1 + shat)*(274 - 1391*shat + 31*shat^2))/
         (27*shat) + (8*(-20 + 87*shat + 114*shat^2)*Log[shat])/(9*shat) - 
        (8*(-1 + 9*shat + 9*shat^2)*Log[shat]^2)/(3*shat) + 
        (16*(1 + shat)*(1 - 10*shat + shat^2)*(Pi^2/6 - Log[shat]^2 + 
           2*Log[shat]*Log[1 + shat] + 2*PolyLog[2, -shat]))/(3*shat) + 
        32*(-1 + shat)*((Pi^2*Log[shat])/6 - Log[shat]^3/6 - 
          2*Log[shat]*PolyLog[2, -shat] + 4*PolyLog[3, -shat] + 3*Zeta[3])))/
      9), 
   (-2*ast^2*kappa^2*(-((-1 + shat)*(360 + 269*shat - 613*shat^2 + 
           62*shat^3))/(81*shat) - ((-1 + shat)*(-216 - 253*shat + 
          17*shat^2 + 62*shat^3))/(81*shat) - 
       (8*Sqrt[4 - shat]*(-2 + shat)*(1 + shat)*
         (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]]))/(3*Sqrt[shat]) + 
       (4*(12 + 15*shat - 12*shat^2 - 3*shat^3 + 2*shat^4)*
         (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])^2)/(3*shat) - 
       (2*(-43 - 42*shat + 72*shat^2)*Log[shat])/27 - 
       (2*(12 + 5*shat - 12*shat^2 + 24*shat^3)*Log[shat])/(27*shat) - 
       ((-12 - shat + 36*shat^2 - 3*shat^3 + 2*shat^4)*Log[shat]^2)/
        (9*shat) - ((-1 + shat)^2*(12 + shat)*(1 + 2*shat)*
         (Log[shat]^2 + 2*PolyLog[2, 1 - shat]))/(9*shat) - 
       (((2*I)/9)*Sqrt[4 - shat]*(-1 + shat)^2*(2 + shat)*(1 + 2*shat)*
         (-PolyLog[2, (4*(1 - shat))/((1 - (I*Sqrt[shat])/Sqrt[4 - shat])^2*
              (4 - shat))] + PolyLog[2, (4*(1 - shat))/
            ((1 + (I*Sqrt[shat])/Sqrt[4 - shat])^2*(4 - shat))]))/
        shat^(3/2)))/27 + 
    c3*((ast^2*kappa*(-((-1 + shat)*(360 + 269*shat - 613*shat^2 + 
             62*shat^3))/(81*shat) - ((-1 + shat)*(-216 - 253*shat + 
            17*shat^2 + 62*shat^3))/(81*shat) - (8*Sqrt[4 - shat]*(-2 + shat)*
           (1 + shat)*(Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]]))/
          (3*Sqrt[shat]) + (4*(12 + 15*shat - 12*shat^2 - 3*shat^3 + 
            2*shat^4)*(Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])^2)/
          (3*shat) - (2*(-43 - 42*shat + 72*shat^2)*Log[shat])/27 - 
         (2*(12 + 5*shat - 12*shat^2 + 24*shat^3)*Log[shat])/(27*shat) - 
         ((-12 - shat + 36*shat^2 - 3*shat^3 + 2*shat^4)*Log[shat]^2)/
          (9*shat) - ((-1 + shat)^2*(12 + shat)*(1 + 2*shat)*
           (Log[shat]^2 + 2*PolyLog[2, 1 - shat]))/(9*shat) - 
         (((2*I)/9)*Sqrt[4 - shat]*(-1 + shat)^2*(2 + shat)*(1 + 2*shat)*
           (-PolyLog[2, (4*(1 - shat))/((1 - (I*Sqrt[shat])/Sqrt[4 - shat])^2*
                (4 - shat))] + PolyLog[2, (4*(1 - shat))/
              ((1 + (I*Sqrt[shat])/Sqrt[4 - shat])^2*(4 - shat))]))/
          shat^(3/2)))/3 - (2*ast^2*kappa*
        (-((-1 + shat)*(61 + 457*shat + 484*shat^2))/18 + 
         ((-1 + 36*shat + 132*shat^2)*Log[shat])/3 - (-1 + 2*shat)*
          Log[shat]^2 - (-1 + shat)*(-1 + shat + 8*shat^2)*
          (Log[shat]^2 + 2*PolyLog[2, 1 - shat]) - 
         16*shat^2*(-(Pi^2*Log[shat])/6 - Log[shat]^3/6 - 
           Log[shat]*PolyLog[2, shat] + 2*PolyLog[3, shat] - 2*Zeta[3])))/
       3) + (4*ast^2*kappa^2*(-((-1 + shat)*(61 + 457*shat + 484*shat^2))/
        18 + ((-1 + 36*shat + 132*shat^2)*Log[shat])/3 - 
       (-1 + 2*shat)*Log[shat]^2 - (-1 + shat)*(-1 + shat + 8*shat^2)*
        (Log[shat]^2 + 2*PolyLog[2, 1 - shat]) - 
       16*shat^2*(-(Pi^2*Log[shat])/6 - Log[shat]^3/6 - 
         Log[shat]*PolyLog[2, shat] + 2*PolyLog[3, shat] - 2*Zeta[3])))/27, 
   0}, 
  {c3*((ast^2*kappa^2*(((-1 + shat)*(-1863 + 133*shat + 43*shat^2 + 
           259*shat^3))/(324*shat) - ((60 + 110*shat - 13*shat^2 - 4*shat^3)*
          (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]]))/(3*Sqrt[4 - shat]*
          Sqrt[shat]) - (2*(6 + 16*shat - 18*shat^2 + shat^4)*
          (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])^2)/(3*shat) - 
        ((-120 - 172*shat + 477*shat^2 + 36*shat^3)*Log[shat])/(54*shat) + 
        (2*Sqrt[4 - shat]*Sqrt[shat]*(-12 + 2*shat + shat^2)*
          (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])*Log[shat])/3 + 
        ((6 + 16*shat - 18*shat^2 + 3*shat^4)*Log[shat]^2)/(18*shat)))/9 - 
     (2*ast^2*kappa^2*(-((-1 + shat)*(87 - 749*shat - 425*shat^2 + 
            955*shat^3))/(81*shat) + (8*Sqrt[4 - shat]*Sqrt[shat]*
          (-1 + 4*shat)*(Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]]))/3 + 
        (4*(10 - 15*shat^2 + 4*shat^3)*
          (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])^2)/3 + 
        (4*(3 - 56*shat - 15*shat^2 + 84*shat^3)*Log[shat])/(27*shat) - 
        (4*Sqrt[4 - shat]*Sqrt[shat]*(-6 - 7*shat + 4*shat^2)*
          (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])*Log[shat])/3 + 
        ((10 + 45*shat^2 - 12*shat^3)*Log[shat]^2)/9 - 
        (8*(1 + shat)*(-5 + 5*shat + 4*shat^2)*(Pi^2/6 - Log[shat]^2 + 
           2*Log[shat]*Log[1 + shat] + 2*PolyLog[2, -shat]))/9 + 
        (16*((Pi^2*Log[shat])/6 - Log[shat]^3/6 - 2*Log[shat]*
            PolyLog[2, -shat] + 4*PolyLog[3, -shat] + 3*Zeta[3]))/3))/9 + 
     (4*ast^2*kappa^2*(((-1 + shat)*(-2901 + 6835*shat + 715*shat^2 + 
           259*shat^3))/(324*shat) - ((-111 + 148*shat + 348*shat^2 + 
           24*shat^3)*Log[shat])/(27*shat) + (2*(-3 + 10*shat + 18*shat^2)*
          Log[shat]^2)/(9*shat) + (4*(1 + shat)*(-3 + 13*shat + 5*shat^2 + 
           shat^3)*(Pi^2/6 - Log[shat]^2 + 2*Log[shat]*Log[1 + shat] + 
           2*PolyLog[2, -shat]))/(9*shat) + 
        (16*((Pi^2*Log[shat])/6 - Log[shat]^3/6 - 2*Log[shat]*
            PolyLog[2, -shat] + 4*PolyLog[3, -shat] + 3*Zeta[3]))/3))/9), 
   (ast^2*kappa^2*(((-1 + shat)*(-1863 + 133*shat + 43*shat^2 + 259*shat^3))/
        (324*shat) - ((60 + 110*shat - 13*shat^2 - 4*shat^3)*
         (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]]))/(3*Sqrt[4 - shat]*
         Sqrt[shat]) - (2*(6 + 16*shat - 18*shat^2 + shat^4)*
         (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])^2)/(3*shat) - 
       ((-120 - 172*shat + 477*shat^2 + 36*shat^3)*Log[shat])/(54*shat) + 
       (2*Sqrt[4 - shat]*Sqrt[shat]*(-12 + 2*shat + shat^2)*
         (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])*Log[shat])/3 + 
       ((6 + 16*shat - 18*shat^2 + 3*shat^4)*Log[shat]^2)/(18*shat)))/9 - 
    (2*ast^2*kappa^2*(-((-1 + shat)*(87 - 749*shat - 425*shat^2 + 
           955*shat^3))/(81*shat) + (8*Sqrt[4 - shat]*Sqrt[shat]*
         (-1 + 4*shat)*(Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]]))/3 + 
       (4*(10 - 15*shat^2 + 4*shat^3)*
         (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])^2)/3 + 
       (4*(3 - 56*shat - 15*shat^2 + 84*shat^3)*Log[shat])/(27*shat) - 
       (4*Sqrt[4 - shat]*Sqrt[shat]*(-6 - 7*shat + 4*shat^2)*
         (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])*Log[shat])/3 + 
       ((10 + 45*shat^2 - 12*shat^3)*Log[shat]^2)/9 - 
       (8*(1 + shat)*(-5 + 5*shat + 4*shat^2)*(Pi^2/6 - Log[shat]^2 + 
          2*Log[shat]*Log[1 + shat] + 2*PolyLog[2, -shat]))/9 + 
       (16*((Pi^2*Log[shat])/6 - Log[shat]^3/6 - 2*Log[shat]*
           PolyLog[2, -shat] + 4*PolyLog[3, -shat] + 3*Zeta[3]))/3))/9 + 
    (4*ast^2*kappa^2*(((-1 + shat)*(-2901 + 6835*shat + 715*shat^2 + 
          259*shat^3))/(324*shat) - ((-111 + 148*shat + 348*shat^2 + 
          24*shat^3)*Log[shat])/(27*shat) + (2*(-3 + 10*shat + 18*shat^2)*
         Log[shat]^2)/(9*shat) + (4*(1 + shat)*(-3 + 13*shat + 5*shat^2 + 
          shat^3)*(Pi^2/6 - Log[shat]^2 + 2*Log[shat]*Log[1 + shat] + 
          2*PolyLog[2, -shat]))/(9*shat) + 
       (16*((Pi^2*Log[shat])/6 - Log[shat]^3/6 - 2*Log[shat]*
           PolyLog[2, -shat] + 4*PolyLog[3, -shat] + 3*Zeta[3]))/3))/9, 
   (ast^2*kappa^2*(-((-1 + shat)*(2556 - 4982*shat - 1229*shat^2 + 
           1651*shat^3))/(162*shat) + 
       ((-60 - 142*shat + 149*shat^2 - 28*shat^3)*
         (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]]))/(3*Sqrt[4 - shat]*
         Sqrt[shat]) + (2*(-6 + 4*shat + 18*shat^2 - 30*shat^3 + 7*shat^4)*
         (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])^2)/(3*shat) + 
       ((366 - 572*shat - 1293*shat^2 + 588*shat^3)*Log[shat])/(54*shat) - 
       (2*Sqrt[4 - shat]*shat^(3/2)*(-16 + 7*shat)*
         (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])*Log[shat])/3 - 
       ((6 - 76*shat - 54*shat^2 - 90*shat^3 + 21*shat^4)*Log[shat]^2)/
        (18*shat) - (4*(1 + shat)*(3 - 23*shat + 5*shat^2 + 7*shat^3)*
         (Pi^2/6 - Log[shat]^2 + 2*Log[shat]*Log[1 + shat] + 
          2*PolyLog[2, -shat]))/(9*shat) + 
       (32*((Pi^2*Log[shat])/6 - Log[shat]^3/6 - 2*Log[shat]*
           PolyLog[2, -shat] + 4*PolyLog[3, -shat] + 3*Zeta[3]))/3))/9 + 
    3*c2*((ast^2*kappa^2*(((-1 + shat)*(-1863 + 133*shat + 43*shat^2 + 
            259*shat^3))/(162*shat) - (2*(60 + 110*shat - 13*shat^2 - 
            4*shat^3)*(Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]]))/
          (3*Sqrt[4 - shat]*Sqrt[shat]) - 
         (4*(6 + 16*shat - 18*shat^2 + shat^4)*
           (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])^2)/(3*shat) - 
         ((-120 - 172*shat + 477*shat^2 + 36*shat^3)*Log[shat])/(27*shat) + 
         (4*Sqrt[4 - shat]*Sqrt[shat]*(-12 + 2*shat + shat^2)*
           (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])*Log[shat])/3 + 
         ((6 + 16*shat - 18*shat^2 + 3*shat^4)*Log[shat]^2)/(9*shat)))/9 + 
      (2*ast^2*kappa^2*(((-1 + shat)*(-2901 + 6835*shat + 715*shat^2 + 
            259*shat^3))/(162*shat) - (2*(-111 + 148*shat + 348*shat^2 + 
            24*shat^3)*Log[shat])/(27*shat) + (4*(-3 + 10*shat + 18*shat^2)*
           Log[shat]^2)/(9*shat) + (8*(1 + shat)*(-3 + 13*shat + 5*shat^2 + 
            shat^3)*(Pi^2/6 - Log[shat]^2 + 2*Log[shat]*Log[1 + shat] + 
            2*PolyLog[2, -shat]))/(9*shat) + 
         (32*((Pi^2*Log[shat])/6 - Log[shat]^3/6 - 2*Log[shat]*
             PolyLog[2, -shat] + 4*PolyLog[3, -shat] + 3*Zeta[3]))/3))/9), 
   (ast^2*c3*kappa^2*(-((-1 + shat)*(2556 - 4982*shat - 1229*shat^2 + 
          1651*shat^3))/(162*shat) + 
      ((-60 - 142*shat + 149*shat^2 - 28*shat^3)*
        (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]]))/(3*Sqrt[4 - shat]*
        Sqrt[shat]) + (2*(-6 + 4*shat + 18*shat^2 - 30*shat^3 + 7*shat^4)*
        (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])^2)/(3*shat) + 
      ((366 - 572*shat - 1293*shat^2 + 588*shat^3)*Log[shat])/(54*shat) - 
      (2*Sqrt[4 - shat]*shat^(3/2)*(-16 + 7*shat)*
        (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])*Log[shat])/3 - 
      ((6 - 76*shat - 54*shat^2 - 90*shat^3 + 21*shat^4)*Log[shat]^2)/
       (18*shat) - (4*(1 + shat)*(3 - 23*shat + 5*shat^2 + 7*shat^3)*
        (Pi^2/6 - Log[shat]^2 + 2*Log[shat]*Log[1 + shat] + 
         2*PolyLog[2, -shat]))/(9*shat) + 
      (32*((Pi^2*Log[shat])/6 - Log[shat]^3/6 - 2*Log[shat]*
          PolyLog[2, -shat] + 4*PolyLog[3, -shat] + 3*Zeta[3]))/3))/9, 
   (16*ast^2*kappa^2*(-((-1 + shat)*(2556 - 4982*shat - 1229*shat^2 + 
           1651*shat^3))/(162*shat) + 
       ((-60 - 142*shat + 149*shat^2 - 28*shat^3)*
         (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]]))/(3*Sqrt[4 - shat]*
         Sqrt[shat]) + (2*(-6 + 4*shat + 18*shat^2 - 30*shat^3 + 7*shat^4)*
         (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])^2)/(3*shat) + 
       ((366 - 572*shat - 1293*shat^2 + 588*shat^3)*Log[shat])/(54*shat) - 
       (2*Sqrt[4 - shat]*shat^(3/2)*(-16 + 7*shat)*
         (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])*Log[shat])/3 - 
       ((6 - 76*shat - 54*shat^2 - 90*shat^3 + 21*shat^4)*Log[shat]^2)/
        (18*shat) - (4*(1 + shat)*(3 - 23*shat + 5*shat^2 + 7*shat^3)*
         (Pi^2/6 - Log[shat]^2 + 2*Log[shat]*Log[1 + shat] + 
          2*PolyLog[2, -shat]))/(9*shat) + 
       (32*((Pi^2*Log[shat])/6 - Log[shat]^3/6 - 2*Log[shat]*
           PolyLog[2, -shat] + 4*PolyLog[3, -shat] + 3*Zeta[3]))/3))/9 + 
    30*c2*((ast^2*kappa^2*(((-1 + shat)*(-1863 + 133*shat + 43*shat^2 + 
            259*shat^3))/(162*shat) - (2*(60 + 110*shat - 13*shat^2 - 
            4*shat^3)*(Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]]))/
          (3*Sqrt[4 - shat]*Sqrt[shat]) - 
         (4*(6 + 16*shat - 18*shat^2 + shat^4)*
           (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])^2)/(3*shat) - 
         ((-120 - 172*shat + 477*shat^2 + 36*shat^3)*Log[shat])/(27*shat) + 
         (4*Sqrt[4 - shat]*Sqrt[shat]*(-12 + 2*shat + shat^2)*
           (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])*Log[shat])/3 + 
         ((6 + 16*shat - 18*shat^2 + 3*shat^4)*Log[shat]^2)/(9*shat)))/9 + 
      (2*ast^2*kappa^2*(((-1 + shat)*(-2901 + 6835*shat + 715*shat^2 + 
            259*shat^3))/(162*shat) - (2*(-111 + 148*shat + 348*shat^2 + 
            24*shat^3)*Log[shat])/(27*shat) + (4*(-3 + 10*shat + 18*shat^2)*
           Log[shat]^2)/(9*shat) + (8*(1 + shat)*(-3 + 13*shat + 5*shat^2 + 
            shat^3)*(Pi^2/6 - Log[shat]^2 + 2*Log[shat]*Log[1 + shat] + 
            2*PolyLog[2, -shat]))/(9*shat) + 
         (32*((Pi^2*Log[shat])/6 - Log[shat]^3/6 - 2*Log[shat]*
             PolyLog[2, -shat] + 4*PolyLog[3, -shat] + 3*Zeta[3]))/3))/9), 
   (16*ast^2*c3*kappa^2*(-((-1 + shat)*(2556 - 4982*shat - 1229*shat^2 + 
          1651*shat^3))/(162*shat) + 
      ((-60 - 142*shat + 149*shat^2 - 28*shat^3)*
        (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]]))/(3*Sqrt[4 - shat]*
        Sqrt[shat]) + (2*(-6 + 4*shat + 18*shat^2 - 30*shat^3 + 7*shat^4)*
        (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])^2)/(3*shat) + 
      ((366 - 572*shat - 1293*shat^2 + 588*shat^3)*Log[shat])/(54*shat) - 
      (2*Sqrt[4 - shat]*shat^(3/2)*(-16 + 7*shat)*
        (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])*Log[shat])/3 - 
      ((6 - 76*shat - 54*shat^2 - 90*shat^3 + 21*shat^4)*Log[shat]^2)/
       (18*shat) - (4*(1 + shat)*(3 - 23*shat + 5*shat^2 + 7*shat^3)*
        (Pi^2/6 - Log[shat]^2 + 2*Log[shat]*Log[1 + shat] + 
         2*PolyLog[2, -shat]))/(9*shat) + 
      (32*((Pi^2*Log[shat])/6 - Log[shat]^3/6 - 2*Log[shat]*
          PolyLog[2, -shat] + 4*PolyLog[3, -shat] + 3*Zeta[3]))/3))/9, 
   -(ast^3*c3*kappa^2*(((-1 + shat)*(328 + 607*shat + 1759*shat^2))/
         (27*shat) + (16*Sqrt[4 - shat]*(-2 + shat)*
          (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]]))/Sqrt[shat] - 
        (8*(12 - 5*shat - 2*shat^2 + shat^3)*
          (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])^2)/shat - 
        (2*(-24 + 193*shat + 316*shat^2)*Log[shat])/(9*shat) + 
        (2*(-12 + 20*shat - 4*shat^2 + shat^3)*Log[shat]^2)/(3*shat) + 
        (8*(-1 + shat)*(-3 + 2*shat + 7*shat^2)*(Log[shat]^2 + 
           2*PolyLog[2, 1 - shat]))/(3*shat) + 
        (((4*I)/3)*Sqrt[4 - shat]*(-1 + shat)^2*(2 + shat)*
          (-PolyLog[2, (4*(1 - shat))/((1 - (I*Sqrt[shat])/Sqrt[4 - shat])^2*(
                4 - shat))] + PolyLog[2, (4*(1 - shat))/
             ((1 + (I*Sqrt[shat])/Sqrt[4 - shat])^2*(4 - shat))]))/
         shat^(3/2) + 32*shat*(-(Pi^2*Log[shat])/6 - Log[shat]^3/6 - 
          Log[shat]*PolyLog[2, shat] + 2*PolyLog[3, shat] - 2*Zeta[3])))/3 - 
    (ast^3*kappa^3*(((-1 + shat)*(2194 - 8285*shat + 1693*shat^2))/
        (27*shat) - (4*(36 - 70*shat + 13*shat^2)*
         (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]]))/(3*Sqrt[4 - shat]*
         Sqrt[shat]) + (4*(-20 + 32*shat - 25*shat^2 + 6*shat^3)*
         (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])^2)/shat + 
       (2*(-106 + 361*shat + 499*shat^2)*Log[shat])/(9*shat) - 
       4*Sqrt[4 - shat]*Sqrt[shat]*(-13 + 8*shat)*
        (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])*Log[shat] - 
       24*(-1 + shat)*(Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])^2*
        Log[shat] - ((20 + 66*shat + 33*shat^2 + 22*shat^3)*Log[shat]^2)/
        (3*shat) - (2*(-1 + shat)*Log[shat]^3)/3 + 
       (8*(-1 + shat)*(-3 + 2*shat + 7*shat^2)*(Log[shat]^2 + 
          2*PolyLog[2, 1 - shat]))/(3*shat) + 
       (((4*I)/3)*Sqrt[4 - shat]*(-1 + shat)^2*(2 + shat)*
         (-PolyLog[2, (4*(1 - shat))/((1 - (I*Sqrt[shat])/Sqrt[4 - shat])^2*
              (4 - shat))] + PolyLog[2, (4*(1 - shat))/
            ((1 + (I*Sqrt[shat])/Sqrt[4 - shat])^2*(4 - shat))]))/
        shat^(3/2) + (8*(1 + shat)*(2 - 29*shat + 8*shat^2)*
         (Pi^2/6 - Log[shat]^2 + 2*Log[shat]*Log[1 + shat] + 
          2*PolyLog[2, -shat]))/(3*shat) + 32*shat*(-(Pi^2*Log[shat])/6 - 
         Log[shat]^3/6 - Log[shat]*PolyLog[2, shat] + 2*PolyLog[3, shat] - 
         2*Zeta[3]) + 24*(-1 + shat)*
        ((2*I)*(Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])*
          (PolyLog[2, (1 - (I*Sqrt[shat])/Sqrt[4 - shat])/
             (1 + (I*Sqrt[shat])/Sqrt[4 - shat])] - PolyLog[2, 
            (1 + (I*Sqrt[shat])/Sqrt[4 - shat])/(1 - (I*Sqrt[shat])/Sqrt[
                4 - shat])]) - PolyLog[3, (1 - (I*Sqrt[shat])/Sqrt[4 - shat])/
           (1 + (I*Sqrt[shat])/Sqrt[4 - shat])] - PolyLog[3, 
          (1 + (I*Sqrt[shat])/Sqrt[4 - shat])/(1 - (I*Sqrt[shat])/
             Sqrt[4 - shat])] + (2*Zeta[3])/3) + 48*(-1 + shat)*
        ((Pi^2*Log[shat])/6 - Log[shat]^3/6 - 2*Log[shat]*PolyLog[2, -shat] + 
         4*PolyLog[3, -shat] + 3*Zeta[3])))/27 + 
    (2*ast^3*c2*kappa^3*((8*(-1 + shat)*(274 - 1391*shat + 31*shat^2))/
        (27*shat) + (16*(-20 + 87*shat + 114*shat^2)*Log[shat])/(9*shat) - 
       (16*(-1 + 9*shat + 9*shat^2)*Log[shat]^2)/(3*shat) + 
       (32*(1 + shat)*(1 - 10*shat + shat^2)*(Pi^2/6 - Log[shat]^2 + 
          2*Log[shat]*Log[1 + shat] + 2*PolyLog[2, -shat]))/(3*shat) + 
       64*(-1 + shat)*((Pi^2*Log[shat])/6 - Log[shat]^3/6 - 
         2*Log[shat]*PolyLog[2, -shat] + 4*PolyLog[3, -shat] + 3*Zeta[3])))/
     9, (ast^3*c3*kappa^2*((-2*(-1 + shat)*(-311 + 1482*shat + 11*shat^2))/
       (9*shat) - (4*(-60 + 2*shat + shat^2)*
        (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]]))/(3*Sqrt[4 - shat]*
        Sqrt[shat]) + (4*(4 + 22*shat - 29*shat^2 + 8*shat^3)*
        (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])^2)/shat + 
      (2*(-130 + 554*shat + 815*shat^2)*Log[shat])/(9*shat) - 
      4*Sqrt[4 - shat]*Sqrt[shat]*(-13 + 8*shat)*
       (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])*Log[shat] - 
      24*(-1 + shat)*(Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])^2*Log[shat] - 
      ((-4 + 106*shat + 25*shat^2 + 24*shat^3)*Log[shat]^2)/(3*shat) - 
      (2*(-1 + shat)*Log[shat]^3)/3 + (8*(1 + shat)*(2 - 29*shat + 8*shat^2)*
        (Pi^2/6 - Log[shat]^2 + 2*Log[shat]*Log[1 + shat] + 
         2*PolyLog[2, -shat]))/(3*shat) + 24*(-1 + shat)*
       ((2*I)*(Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])*
         (PolyLog[2, (1 - (I*Sqrt[shat])/Sqrt[4 - shat])/
            (1 + (I*Sqrt[shat])/Sqrt[4 - shat])] - PolyLog[2, 
           (1 + (I*Sqrt[shat])/Sqrt[4 - shat])/(1 - (I*Sqrt[shat])/
              Sqrt[4 - shat])]) - PolyLog[3, 
         (1 - (I*Sqrt[shat])/Sqrt[4 - shat])/(1 + (I*Sqrt[shat])/
            Sqrt[4 - shat])] - PolyLog[3, (1 + (I*Sqrt[shat])/Sqrt[4 - shat])/
          (1 - (I*Sqrt[shat])/Sqrt[4 - shat])] + (2*Zeta[3])/3) + 
      48*(-1 + shat)*((Pi^2*Log[shat])/6 - Log[shat]^3/6 - 
        2*Log[shat]*PolyLog[2, -shat] + 4*PolyLog[3, -shat] + 3*Zeta[3])))/9, 
   (ast^2*c3*kappa*(-((-1 + shat)*(288 + 581*shat + 2921*shat^2 + 
           4604*shat^3))/(162*shat) - (8*Sqrt[4 - shat]*(-2 + shat)*
         (1 + shat)*(Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]]))/
        (3*Sqrt[shat]) + (4*(12 + 15*shat - 12*shat^2 - 3*shat^3 + 2*shat^4)*
         (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])^2)/(3*shat) + 
       ((-24 + 67*shat + 432*shat^2 + 996*shat^3)*Log[shat])/(27*shat) - 
       ((-12 - 10*shat + 54*shat^2 - 3*shat^3 + 2*shat^4)*Log[shat]^2)/
        (9*shat) - (2*(-1 + shat)*(-6 - 11*shat + 16*shat^2 + 37*shat^3)*
         (Log[shat]^2 + 2*PolyLog[2, 1 - shat]))/(9*shat) - 
       (((2*I)/9)*Sqrt[4 - shat]*(-1 + shat)^2*(2 + shat)*(1 + 2*shat)*
         (-PolyLog[2, (4*(1 - shat))/((1 - (I*Sqrt[shat])/Sqrt[4 - shat])^2*
              (4 - shat))] + PolyLog[2, (4*(1 - shat))/
            ((1 + (I*Sqrt[shat])/Sqrt[4 - shat])^2*(4 - shat))]))/
        shat^(3/2) - 16*shat^2*(-(Pi^2*Log[shat])/6 - Log[shat]^3/6 - 
         Log[shat]*PolyLog[2, shat] + 2*PolyLog[3, shat] - 2*Zeta[3])))/3 + 
    (ast^2*kappa^2*(-((-1 + shat)*(288 + 581*shat + 2921*shat^2 + 
           4604*shat^3))/(162*shat) - (8*Sqrt[4 - shat]*(-2 + shat)*
         (1 + shat)*(Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]]))/
        (3*Sqrt[shat]) + (4*(12 + 15*shat - 12*shat^2 - 3*shat^3 + 2*shat^4)*
         (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])^2)/(3*shat) + 
       ((-24 + 67*shat + 432*shat^2 + 996*shat^3)*Log[shat])/(27*shat) - 
       ((-12 - 10*shat + 54*shat^2 - 3*shat^3 + 2*shat^4)*Log[shat]^2)/
        (9*shat) - (2*(-1 + shat)*(-6 - 11*shat + 16*shat^2 + 37*shat^3)*
         (Log[shat]^2 + 2*PolyLog[2, 1 - shat]))/(9*shat) - 
       (((2*I)/9)*Sqrt[4 - shat]*(-1 + shat)^2*(2 + shat)*(1 + 2*shat)*
         (-PolyLog[2, (4*(1 - shat))/((1 - (I*Sqrt[shat])/Sqrt[4 - shat])^2*
              (4 - shat))] + PolyLog[2, (4*(1 - shat))/
            ((1 + (I*Sqrt[shat])/Sqrt[4 - shat])^2*(4 - shat))]))/
        shat^(3/2) - 16*shat^2*(-(Pi^2*Log[shat])/6 - Log[shat]^3/6 - 
         Log[shat]*PolyLog[2, shat] + 2*PolyLog[3, shat] - 2*Zeta[3])))/27, 
   0}, 
  {c4*((ast^2*kappa^2*(((-1 + shat)*(-1863 + 133*shat + 43*shat^2 + 
           259*shat^3))/(324*shat) - ((60 + 110*shat - 13*shat^2 - 4*shat^3)*
          (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]]))/(3*Sqrt[4 - shat]*
          Sqrt[shat]) - (2*(6 + 16*shat - 18*shat^2 + shat^4)*
          (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])^2)/(3*shat) - 
        ((-120 - 172*shat + 477*shat^2 + 36*shat^3)*Log[shat])/(54*shat) + 
        (2*Sqrt[4 - shat]*Sqrt[shat]*(-12 + 2*shat + shat^2)*
          (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])*Log[shat])/3 + 
        ((6 + 16*shat - 18*shat^2 + 3*shat^4)*Log[shat]^2)/(18*shat)))/9 - 
     (2*ast^2*kappa^2*(-((-1 + shat)*(87 - 749*shat - 425*shat^2 + 
            955*shat^3))/(81*shat) + (8*Sqrt[4 - shat]*Sqrt[shat]*
          (-1 + 4*shat)*(Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]]))/3 + 
        (4*(10 - 15*shat^2 + 4*shat^3)*
          (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])^2)/3 + 
        (4*(3 - 56*shat - 15*shat^2 + 84*shat^3)*Log[shat])/(27*shat) - 
        (4*Sqrt[4 - shat]*Sqrt[shat]*(-6 - 7*shat + 4*shat^2)*
          (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])*Log[shat])/3 + 
        ((10 + 45*shat^2 - 12*shat^3)*Log[shat]^2)/9 - 
        (8*(1 + shat)*(-5 + 5*shat + 4*shat^2)*(Pi^2/6 - Log[shat]^2 + 
           2*Log[shat]*Log[1 + shat] + 2*PolyLog[2, -shat]))/9 + 
        (16*((Pi^2*Log[shat])/6 - Log[shat]^3/6 - 2*Log[shat]*
            PolyLog[2, -shat] + 4*PolyLog[3, -shat] + 3*Zeta[3]))/3))/9 + 
     (4*ast^2*kappa^2*(((-1 + shat)*(-2901 + 6835*shat + 715*shat^2 + 
           259*shat^3))/(324*shat) - ((-111 + 148*shat + 348*shat^2 + 
           24*shat^3)*Log[shat])/(27*shat) + (2*(-3 + 10*shat + 18*shat^2)*
          Log[shat]^2)/(9*shat) + (4*(1 + shat)*(-3 + 13*shat + 5*shat^2 + 
           shat^3)*(Pi^2/6 - Log[shat]^2 + 2*Log[shat]*Log[1 + shat] + 
           2*PolyLog[2, -shat]))/(9*shat) + 
        (16*((Pi^2*Log[shat])/6 - Log[shat]^3/6 - 2*Log[shat]*
            PolyLog[2, -shat] + 4*PolyLog[3, -shat] + 3*Zeta[3]))/3))/9), 
   c3*((ast^2*kappa^2*(((-1 + shat)*(-1863 + 133*shat + 43*shat^2 + 
           259*shat^3))/(324*shat) - ((60 + 110*shat - 13*shat^2 - 4*shat^3)*
          (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]]))/(3*Sqrt[4 - shat]*
          Sqrt[shat]) - (2*(6 + 16*shat - 18*shat^2 + shat^4)*
          (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])^2)/(3*shat) - 
        ((-120 - 172*shat + 477*shat^2 + 36*shat^3)*Log[shat])/(54*shat) + 
        (2*Sqrt[4 - shat]*Sqrt[shat]*(-12 + 2*shat + shat^2)*
          (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])*Log[shat])/3 + 
        ((6 + 16*shat - 18*shat^2 + 3*shat^4)*Log[shat]^2)/(18*shat)))/9 - 
     (2*ast^2*kappa^2*(-((-1 + shat)*(87 - 749*shat - 425*shat^2 + 
            955*shat^3))/(81*shat) + (8*Sqrt[4 - shat]*Sqrt[shat]*
          (-1 + 4*shat)*(Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]]))/3 + 
        (4*(10 - 15*shat^2 + 4*shat^3)*
          (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])^2)/3 + 
        (4*(3 - 56*shat - 15*shat^2 + 84*shat^3)*Log[shat])/(27*shat) - 
        (4*Sqrt[4 - shat]*Sqrt[shat]*(-6 - 7*shat + 4*shat^2)*
          (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])*Log[shat])/3 + 
        ((10 + 45*shat^2 - 12*shat^3)*Log[shat]^2)/9 - 
        (8*(1 + shat)*(-5 + 5*shat + 4*shat^2)*(Pi^2/6 - Log[shat]^2 + 
           2*Log[shat]*Log[1 + shat] + 2*PolyLog[2, -shat]))/9 + 
        (16*((Pi^2*Log[shat])/6 - Log[shat]^3/6 - 2*Log[shat]*
            PolyLog[2, -shat] + 4*PolyLog[3, -shat] + 3*Zeta[3]))/3))/9 + 
     (4*ast^2*kappa^2*(((-1 + shat)*(-2901 + 6835*shat + 715*shat^2 + 
           259*shat^3))/(324*shat) - ((-111 + 148*shat + 348*shat^2 + 
           24*shat^3)*Log[shat])/(27*shat) + (2*(-3 + 10*shat + 18*shat^2)*
          Log[shat]^2)/(9*shat) + (4*(1 + shat)*(-3 + 13*shat + 5*shat^2 + 
           shat^3)*(Pi^2/6 - Log[shat]^2 + 2*Log[shat]*Log[1 + shat] + 
           2*PolyLog[2, -shat]))/(9*shat) + 
        (16*((Pi^2*Log[shat])/6 - Log[shat]^3/6 - 2*Log[shat]*
            PolyLog[2, -shat] + 4*PolyLog[3, -shat] + 3*Zeta[3]))/3))/9), 
   (ast^2*c3*kappa^2*(-((-1 + shat)*(2556 - 4982*shat - 1229*shat^2 + 
          1651*shat^3))/(162*shat) + 
      ((-60 - 142*shat + 149*shat^2 - 28*shat^3)*
        (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]]))/(3*Sqrt[4 - shat]*
        Sqrt[shat]) + (2*(-6 + 4*shat + 18*shat^2 - 30*shat^3 + 7*shat^4)*
        (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])^2)/(3*shat) + 
      ((366 - 572*shat - 1293*shat^2 + 588*shat^3)*Log[shat])/(54*shat) - 
      (2*Sqrt[4 - shat]*shat^(3/2)*(-16 + 7*shat)*
        (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])*Log[shat])/3 - 
      ((6 - 76*shat - 54*shat^2 - 90*shat^3 + 21*shat^4)*Log[shat]^2)/
       (18*shat) - (4*(1 + shat)*(3 - 23*shat + 5*shat^2 + 7*shat^3)*
        (Pi^2/6 - Log[shat]^2 + 2*Log[shat]*Log[1 + shat] + 
         2*PolyLog[2, -shat]))/(9*shat) + 
      (32*((Pi^2*Log[shat])/6 - Log[shat]^3/6 - 2*Log[shat]*
          PolyLog[2, -shat] + 4*PolyLog[3, -shat] + 3*Zeta[3]))/3))/9, 
   (ast^2*c4*kappa^2*(-((-1 + shat)*(2556 - 4982*shat - 1229*shat^2 + 
           1651*shat^3))/(162*shat) + 
       ((-60 - 142*shat + 149*shat^2 - 28*shat^3)*
         (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]]))/(3*Sqrt[4 - shat]*
         Sqrt[shat]) + (2*(-6 + 4*shat + 18*shat^2 - 30*shat^3 + 7*shat^4)*
         (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])^2)/(3*shat) + 
       ((366 - 572*shat - 1293*shat^2 + 588*shat^3)*Log[shat])/(54*shat) - 
       (2*Sqrt[4 - shat]*shat^(3/2)*(-16 + 7*shat)*
         (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])*Log[shat])/3 - 
       ((6 - 76*shat - 54*shat^2 - 90*shat^3 + 21*shat^4)*Log[shat]^2)/
        (18*shat) - (4*(1 + shat)*(3 - 23*shat + 5*shat^2 + 7*shat^3)*
         (Pi^2/6 - Log[shat]^2 + 2*Log[shat]*Log[1 + shat] + 
          2*PolyLog[2, -shat]))/(9*shat) + 
       (32*((Pi^2*Log[shat])/6 - Log[shat]^3/6 - 2*Log[shat]*
           PolyLog[2, -shat] + 4*PolyLog[3, -shat] + 3*Zeta[3]))/3))/9 + 
    3*c1*((ast^2*kappa^2*(((-1 + shat)*(-1863 + 133*shat + 43*shat^2 + 
            259*shat^3))/(162*shat) - (2*(60 + 110*shat - 13*shat^2 - 
            4*shat^3)*(Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]]))/
          (3*Sqrt[4 - shat]*Sqrt[shat]) - 
         (4*(6 + 16*shat - 18*shat^2 + shat^4)*
           (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])^2)/(3*shat) - 
         ((-120 - 172*shat + 477*shat^2 + 36*shat^3)*Log[shat])/(27*shat) + 
         (4*Sqrt[4 - shat]*Sqrt[shat]*(-12 + 2*shat + shat^2)*
           (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])*Log[shat])/3 + 
         ((6 + 16*shat - 18*shat^2 + 3*shat^4)*Log[shat]^2)/(9*shat)))/9 + 
      (2*ast^2*kappa^2*(((-1 + shat)*(-2901 + 6835*shat + 715*shat^2 + 
            259*shat^3))/(162*shat) - (2*(-111 + 148*shat + 348*shat^2 + 
            24*shat^3)*Log[shat])/(27*shat) + (4*(-3 + 10*shat + 18*shat^2)*
           Log[shat]^2)/(9*shat) + (8*(1 + shat)*(-3 + 13*shat + 5*shat^2 + 
            shat^3)*(Pi^2/6 - Log[shat]^2 + 2*Log[shat]*Log[1 + shat] + 
            2*PolyLog[2, -shat]))/(9*shat) + 
         (32*((Pi^2*Log[shat])/6 - Log[shat]^3/6 - 2*Log[shat]*
             PolyLog[2, -shat] + 4*PolyLog[3, -shat] + 3*Zeta[3]))/3))/9), 
   (16*ast^2*c3*kappa^2*(-((-1 + shat)*(2556 - 4982*shat - 1229*shat^2 + 
          1651*shat^3))/(162*shat) + 
      ((-60 - 142*shat + 149*shat^2 - 28*shat^3)*
        (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]]))/(3*Sqrt[4 - shat]*
        Sqrt[shat]) + (2*(-6 + 4*shat + 18*shat^2 - 30*shat^3 + 7*shat^4)*
        (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])^2)/(3*shat) + 
      ((366 - 572*shat - 1293*shat^2 + 588*shat^3)*Log[shat])/(54*shat) - 
      (2*Sqrt[4 - shat]*shat^(3/2)*(-16 + 7*shat)*
        (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])*Log[shat])/3 - 
      ((6 - 76*shat - 54*shat^2 - 90*shat^3 + 21*shat^4)*Log[shat]^2)/
       (18*shat) - (4*(1 + shat)*(3 - 23*shat + 5*shat^2 + 7*shat^3)*
        (Pi^2/6 - Log[shat]^2 + 2*Log[shat]*Log[1 + shat] + 
         2*PolyLog[2, -shat]))/(9*shat) + 
      (32*((Pi^2*Log[shat])/6 - Log[shat]^3/6 - 2*Log[shat]*
          PolyLog[2, -shat] + 4*PolyLog[3, -shat] + 3*Zeta[3]))/3))/9, 
   (16*ast^2*c4*kappa^2*(-((-1 + shat)*(2556 - 4982*shat - 1229*shat^2 + 
           1651*shat^3))/(162*shat) + 
       ((-60 - 142*shat + 149*shat^2 - 28*shat^3)*
         (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]]))/(3*Sqrt[4 - shat]*
         Sqrt[shat]) + (2*(-6 + 4*shat + 18*shat^2 - 30*shat^3 + 7*shat^4)*
         (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])^2)/(3*shat) + 
       ((366 - 572*shat - 1293*shat^2 + 588*shat^3)*Log[shat])/(54*shat) - 
       (2*Sqrt[4 - shat]*shat^(3/2)*(-16 + 7*shat)*
         (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])*Log[shat])/3 - 
       ((6 - 76*shat - 54*shat^2 - 90*shat^3 + 21*shat^4)*Log[shat]^2)/
        (18*shat) - (4*(1 + shat)*(3 - 23*shat + 5*shat^2 + 7*shat^3)*
         (Pi^2/6 - Log[shat]^2 + 2*Log[shat]*Log[1 + shat] + 
          2*PolyLog[2, -shat]))/(9*shat) + 
       (32*((Pi^2*Log[shat])/6 - Log[shat]^3/6 - 2*Log[shat]*
           PolyLog[2, -shat] + 4*PolyLog[3, -shat] + 3*Zeta[3]))/3))/9 + 
    30*c1*((ast^2*kappa^2*(((-1 + shat)*(-1863 + 133*shat + 43*shat^2 + 
            259*shat^3))/(162*shat) - (2*(60 + 110*shat - 13*shat^2 - 
            4*shat^3)*(Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]]))/
          (3*Sqrt[4 - shat]*Sqrt[shat]) - 
         (4*(6 + 16*shat - 18*shat^2 + shat^4)*
           (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])^2)/(3*shat) - 
         ((-120 - 172*shat + 477*shat^2 + 36*shat^3)*Log[shat])/(27*shat) + 
         (4*Sqrt[4 - shat]*Sqrt[shat]*(-12 + 2*shat + shat^2)*
           (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])*Log[shat])/3 + 
         ((6 + 16*shat - 18*shat^2 + 3*shat^4)*Log[shat]^2)/(9*shat)))/9 + 
      (2*ast^2*kappa^2*(((-1 + shat)*(-2901 + 6835*shat + 715*shat^2 + 
            259*shat^3))/(162*shat) - (2*(-111 + 148*shat + 348*shat^2 + 
            24*shat^3)*Log[shat])/(27*shat) + (4*(-3 + 10*shat + 18*shat^2)*
           Log[shat]^2)/(9*shat) + (8*(1 + shat)*(-3 + 13*shat + 5*shat^2 + 
            shat^3)*(Pi^2/6 - Log[shat]^2 + 2*Log[shat]*Log[1 + shat] + 
            2*PolyLog[2, -shat]))/(9*shat) + 
         (32*((Pi^2*Log[shat])/6 - Log[shat]^3/6 - 2*Log[shat]*
             PolyLog[2, -shat] + 4*PolyLog[3, -shat] + 3*Zeta[3]))/3))/9), 
   -2*ast^3*c1*kappa^2*((4*(-1 + shat)*(64 - 359*shat + 37*shat^2))/
       (27*shat) + (16*Sqrt[4 - shat]*(-2 + shat)*
        (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]]))/Sqrt[shat] - 
      (8*(12 - 5*shat - 2*shat^2 + shat^3)*
        (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])^2)/shat + 
      (8*(6 - 19*shat + 47*shat^2)*Log[shat])/(9*shat) + 
      (2*(-12 + 23*shat - 10*shat^2 + shat^3)*Log[shat]^2)/(3*shat) + 
      (2*(-1 + shat)^2*(12 + shat)*(Log[shat]^2 + 2*PolyLog[2, 1 - shat]))/
       (3*shat) + (((4*I)/3)*Sqrt[4 - shat]*(-1 + shat)^2*(2 + shat)*
        (-PolyLog[2, (4*(1 - shat))/((1 - (I*Sqrt[shat])/Sqrt[4 - shat])^2*
             (4 - shat))] + PolyLog[2, (4*(1 - shat))/
           ((1 + (I*Sqrt[shat])/Sqrt[4 - shat])^2*(4 - shat))]))/
       shat^(3/2)) - (ast^3*c4*kappa^2*
      (((-1 + shat)*(328 + 607*shat + 1759*shat^2))/(27*shat) + 
       (16*Sqrt[4 - shat]*(-2 + shat)*(Pi/6 - ArcTan[Sqrt[shat]/
            Sqrt[4 - shat]]))/Sqrt[shat] - 
       (8*(12 - 5*shat - 2*shat^2 + shat^3)*
         (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])^2)/shat - 
       (2*(-24 + 193*shat + 316*shat^2)*Log[shat])/(9*shat) + 
       (2*(-12 + 20*shat - 4*shat^2 + shat^3)*Log[shat]^2)/(3*shat) + 
       (8*(-1 + shat)*(-3 + 2*shat + 7*shat^2)*(Log[shat]^2 + 
          2*PolyLog[2, 1 - shat]))/(3*shat) + 
       (((4*I)/3)*Sqrt[4 - shat]*(-1 + shat)^2*(2 + shat)*
         (-PolyLog[2, (4*(1 - shat))/((1 - (I*Sqrt[shat])/Sqrt[4 - shat])^2*
              (4 - shat))] + PolyLog[2, (4*(1 - shat))/
            ((1 + (I*Sqrt[shat])/Sqrt[4 - shat])^2*(4 - shat))]))/
        shat^(3/2) + 32*shat*(-(Pi^2*Log[shat])/6 - Log[shat]^3/6 - 
         Log[shat]*PolyLog[2, shat] + 2*PolyLog[3, shat] - 2*Zeta[3])))/3 - 
    (ast^3*c3*kappa^3*(((-1 + shat)*(2194 - 8285*shat + 1693*shat^2))/
        (27*shat) - (4*(36 - 70*shat + 13*shat^2)*
         (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]]))/(3*Sqrt[4 - shat]*
         Sqrt[shat]) + (4*(-20 + 32*shat - 25*shat^2 + 6*shat^3)*
         (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])^2)/shat + 
       (2*(-106 + 361*shat + 499*shat^2)*Log[shat])/(9*shat) - 
       4*Sqrt[4 - shat]*Sqrt[shat]*(-13 + 8*shat)*
        (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])*Log[shat] - 
       24*(-1 + shat)*(Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])^2*
        Log[shat] - ((20 + 66*shat + 33*shat^2 + 22*shat^3)*Log[shat]^2)/
        (3*shat) - (2*(-1 + shat)*Log[shat]^3)/3 + 
       (8*(-1 + shat)*(-3 + 2*shat + 7*shat^2)*(Log[shat]^2 + 
          2*PolyLog[2, 1 - shat]))/(3*shat) + 
       (((4*I)/3)*Sqrt[4 - shat]*(-1 + shat)^2*(2 + shat)*
         (-PolyLog[2, (4*(1 - shat))/((1 - (I*Sqrt[shat])/Sqrt[4 - shat])^2*
              (4 - shat))] + PolyLog[2, (4*(1 - shat))/
            ((1 + (I*Sqrt[shat])/Sqrt[4 - shat])^2*(4 - shat))]))/
        shat^(3/2) + (8*(1 + shat)*(2 - 29*shat + 8*shat^2)*
         (Pi^2/6 - Log[shat]^2 + 2*Log[shat]*Log[1 + shat] + 
          2*PolyLog[2, -shat]))/(3*shat) + 32*shat*(-(Pi^2*Log[shat])/6 - 
         Log[shat]^3/6 - Log[shat]*PolyLog[2, shat] + 2*PolyLog[3, shat] - 
         2*Zeta[3]) + 24*(-1 + shat)*
        ((2*I)*(Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])*
          (PolyLog[2, (1 - (I*Sqrt[shat])/Sqrt[4 - shat])/
             (1 + (I*Sqrt[shat])/Sqrt[4 - shat])] - PolyLog[2, 
            (1 + (I*Sqrt[shat])/Sqrt[4 - shat])/(1 - (I*Sqrt[shat])/Sqrt[
                4 - shat])]) - PolyLog[3, (1 - (I*Sqrt[shat])/Sqrt[4 - shat])/
           (1 + (I*Sqrt[shat])/Sqrt[4 - shat])] - PolyLog[3, 
          (1 + (I*Sqrt[shat])/Sqrt[4 - shat])/(1 - (I*Sqrt[shat])/
             Sqrt[4 - shat])] + (2*Zeta[3])/3) + 48*(-1 + shat)*
        ((Pi^2*Log[shat])/6 - Log[shat]^3/6 - 2*Log[shat]*PolyLog[2, -shat] + 
         4*PolyLog[3, -shat] + 3*Zeta[3])))/27, 
   (ast^3*c4*kappa^2*((-2*(-1 + shat)*(-311 + 1482*shat + 11*shat^2))/
        (9*shat) - (4*(-60 + 2*shat + shat^2)*
         (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]]))/(3*Sqrt[4 - shat]*
         Sqrt[shat]) + (4*(4 + 22*shat - 29*shat^2 + 8*shat^3)*
         (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])^2)/shat + 
       (2*(-130 + 554*shat + 815*shat^2)*Log[shat])/(9*shat) - 
       4*Sqrt[4 - shat]*Sqrt[shat]*(-13 + 8*shat)*
        (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])*Log[shat] - 
       24*(-1 + shat)*(Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])^2*
        Log[shat] - ((-4 + 106*shat + 25*shat^2 + 24*shat^3)*Log[shat]^2)/
        (3*shat) - (2*(-1 + shat)*Log[shat]^3)/3 + 
       (8*(1 + shat)*(2 - 29*shat + 8*shat^2)*(Pi^2/6 - Log[shat]^2 + 
          2*Log[shat]*Log[1 + shat] + 2*PolyLog[2, -shat]))/(3*shat) + 
       24*(-1 + shat)*((2*I)*(Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])*
          (PolyLog[2, (1 - (I*Sqrt[shat])/Sqrt[4 - shat])/
             (1 + (I*Sqrt[shat])/Sqrt[4 - shat])] - PolyLog[2, 
            (1 + (I*Sqrt[shat])/Sqrt[4 - shat])/(1 - (I*Sqrt[shat])/Sqrt[
                4 - shat])]) - PolyLog[3, (1 - (I*Sqrt[shat])/Sqrt[4 - shat])/
           (1 + (I*Sqrt[shat])/Sqrt[4 - shat])] - PolyLog[3, 
          (1 + (I*Sqrt[shat])/Sqrt[4 - shat])/(1 - (I*Sqrt[shat])/
             Sqrt[4 - shat])] + (2*Zeta[3])/3) + 48*(-1 + shat)*
        ((Pi^2*Log[shat])/6 - Log[shat]^3/6 - 2*Log[shat]*PolyLog[2, -shat] + 
         4*PolyLog[3, -shat] + 3*Zeta[3])))/9 + 
    3*c1*((ast^3*kappa^2*((-4*(-1 + shat)*(-295 + 89*shat + 122*shat^2))/
          (27*shat) + (8*(60 + 94*shat - 25*shat^2)*
           (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]]))/(3*Sqrt[4 - shat]*
           Sqrt[shat]) + (16*(2 + 2*shat - 4*shat^2 + shat^3)*
           (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])^2)/shat + 
         (4*(-38 - 16*shat + 155*shat^2)*Log[shat])/(9*shat) - 
         16*Sqrt[4 - shat]*(-2 + shat)*Sqrt[shat]*
          (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])*Log[shat] - 
         (4*(2 + 2*shat - 4*shat^2 + 3*shat^3)*Log[shat]^2)/(3*shat)))/9 + 
      (2*ast^3*kappa^2*((8*(-1 + shat)*(274 - 1391*shat + 31*shat^2))/
          (27*shat) + (16*(-20 + 87*shat + 114*shat^2)*Log[shat])/(9*shat) - 
         (16*(-1 + 9*shat + 9*shat^2)*Log[shat]^2)/(3*shat) + 
         (32*(1 + shat)*(1 - 10*shat + shat^2)*(Pi^2/6 - Log[shat]^2 + 
            2*Log[shat]*Log[1 + shat] + 2*PolyLog[2, -shat]))/(3*shat) + 
         64*(-1 + shat)*((Pi^2*Log[shat])/6 - Log[shat]^3/6 - 
           2*Log[shat]*PolyLog[2, -shat] + 4*PolyLog[3, -shat] + 3*Zeta[3])))/
       9), 2*ast^2*c1*kappa*
     (-((-1 + shat)*(360 + 269*shat - 613*shat^2 + 62*shat^3))/(81*shat) - 
      ((-1 + shat)*(-216 - 253*shat + 17*shat^2 + 62*shat^3))/(81*shat) - 
      (8*Sqrt[4 - shat]*(-2 + shat)*(1 + shat)*
        (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]]))/(3*Sqrt[shat]) + 
      (4*(12 + 15*shat - 12*shat^2 - 3*shat^3 + 2*shat^4)*
        (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])^2)/(3*shat) - 
      (2*(-43 - 42*shat + 72*shat^2)*Log[shat])/27 - 
      (2*(12 + 5*shat - 12*shat^2 + 24*shat^3)*Log[shat])/(27*shat) - 
      ((-12 - shat + 36*shat^2 - 3*shat^3 + 2*shat^4)*Log[shat]^2)/(9*shat) - 
      ((-1 + shat)^2*(12 + shat)*(1 + 2*shat)*(Log[shat]^2 + 
         2*PolyLog[2, 1 - shat]))/(9*shat) - 
      (((2*I)/9)*Sqrt[4 - shat]*(-1 + shat)^2*(2 + shat)*(1 + 2*shat)*
        (-PolyLog[2, (4*(1 - shat))/((1 - (I*Sqrt[shat])/Sqrt[4 - shat])^2*
             (4 - shat))] + PolyLog[2, (4*(1 - shat))/
           ((1 + (I*Sqrt[shat])/Sqrt[4 - shat])^2*(4 - shat))]))/
       shat^(3/2)) + (ast^2*c4*kappa*
      (-((-1 + shat)*(288 + 581*shat + 2921*shat^2 + 4604*shat^3))/
        (162*shat) - (8*Sqrt[4 - shat]*(-2 + shat)*(1 + shat)*
         (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]]))/(3*Sqrt[shat]) + 
       (4*(12 + 15*shat - 12*shat^2 - 3*shat^3 + 2*shat^4)*
         (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])^2)/(3*shat) + 
       ((-24 + 67*shat + 432*shat^2 + 996*shat^3)*Log[shat])/(27*shat) - 
       ((-12 - 10*shat + 54*shat^2 - 3*shat^3 + 2*shat^4)*Log[shat]^2)/
        (9*shat) - (2*(-1 + shat)*(-6 - 11*shat + 16*shat^2 + 37*shat^3)*
         (Log[shat]^2 + 2*PolyLog[2, 1 - shat]))/(9*shat) - 
       (((2*I)/9)*Sqrt[4 - shat]*(-1 + shat)^2*(2 + shat)*(1 + 2*shat)*
         (-PolyLog[2, (4*(1 - shat))/((1 - (I*Sqrt[shat])/Sqrt[4 - shat])^2*
              (4 - shat))] + PolyLog[2, (4*(1 - shat))/
            ((1 + (I*Sqrt[shat])/Sqrt[4 - shat])^2*(4 - shat))]))/
        shat^(3/2) - 16*shat^2*(-(Pi^2*Log[shat])/6 - Log[shat]^3/6 - 
         Log[shat]*PolyLog[2, shat] + 2*PolyLog[3, shat] - 2*Zeta[3])))/3 + 
    (ast^2*c3*kappa^2*(-((-1 + shat)*(288 + 581*shat + 2921*shat^2 + 
           4604*shat^3))/(162*shat) - (8*Sqrt[4 - shat]*(-2 + shat)*
         (1 + shat)*(Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]]))/
        (3*Sqrt[shat]) + (4*(12 + 15*shat - 12*shat^2 - 3*shat^3 + 2*shat^4)*
         (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])^2)/(3*shat) + 
       ((-24 + 67*shat + 432*shat^2 + 996*shat^3)*Log[shat])/(27*shat) - 
       ((-12 - 10*shat + 54*shat^2 - 3*shat^3 + 2*shat^4)*Log[shat]^2)/
        (9*shat) - (2*(-1 + shat)*(-6 - 11*shat + 16*shat^2 + 37*shat^3)*
         (Log[shat]^2 + 2*PolyLog[2, 1 - shat]))/(9*shat) - 
       (((2*I)/9)*Sqrt[4 - shat]*(-1 + shat)^2*(2 + shat)*(1 + 2*shat)*
         (-PolyLog[2, (4*(1 - shat))/((1 - (I*Sqrt[shat])/Sqrt[4 - shat])^2*
              (4 - shat))] + PolyLog[2, (4*(1 - shat))/
            ((1 + (I*Sqrt[shat])/Sqrt[4 - shat])^2*(4 - shat))]))/
        shat^(3/2) - 16*shat^2*(-(Pi^2*Log[shat])/6 - Log[shat]^3/6 - 
         Log[shat]*PolyLog[2, shat] + 2*PolyLog[3, shat] - 2*Zeta[3])))/27, 
   0}, 
  {16*c3*((ast^2*kappa^2*(((-1 + shat)*(-1863 + 133*shat + 43*shat^2 + 
           259*shat^3))/(324*shat) - ((60 + 110*shat - 13*shat^2 - 4*shat^3)*
          (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]]))/(3*Sqrt[4 - shat]*
          Sqrt[shat]) - (2*(6 + 16*shat - 18*shat^2 + shat^4)*
          (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])^2)/(3*shat) - 
        ((-120 - 172*shat + 477*shat^2 + 36*shat^3)*Log[shat])/(54*shat) + 
        (2*Sqrt[4 - shat]*Sqrt[shat]*(-12 + 2*shat + shat^2)*
          (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])*Log[shat])/3 + 
        ((6 + 16*shat - 18*shat^2 + 3*shat^4)*Log[shat]^2)/(18*shat)))/9 - 
     (2*ast^2*kappa^2*(-((-1 + shat)*(87 - 749*shat - 425*shat^2 + 
            955*shat^3))/(81*shat) + (8*Sqrt[4 - shat]*Sqrt[shat]*
          (-1 + 4*shat)*(Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]]))/3 + 
        (4*(10 - 15*shat^2 + 4*shat^3)*
          (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])^2)/3 + 
        (4*(3 - 56*shat - 15*shat^2 + 84*shat^3)*Log[shat])/(27*shat) - 
        (4*Sqrt[4 - shat]*Sqrt[shat]*(-6 - 7*shat + 4*shat^2)*
          (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])*Log[shat])/3 + 
        ((10 + 45*shat^2 - 12*shat^3)*Log[shat]^2)/9 - 
        (8*(1 + shat)*(-5 + 5*shat + 4*shat^2)*(Pi^2/6 - Log[shat]^2 + 
           2*Log[shat]*Log[1 + shat] + 2*PolyLog[2, -shat]))/9 + 
        (16*((Pi^2*Log[shat])/6 - Log[shat]^3/6 - 2*Log[shat]*
            PolyLog[2, -shat] + 4*PolyLog[3, -shat] + 3*Zeta[3]))/3))/9 + 
     (4*ast^2*kappa^2*(((-1 + shat)*(-2901 + 6835*shat + 715*shat^2 + 
           259*shat^3))/(324*shat) - ((-111 + 148*shat + 348*shat^2 + 
           24*shat^3)*Log[shat])/(27*shat) + (2*(-3 + 10*shat + 18*shat^2)*
          Log[shat]^2)/(9*shat) + (4*(1 + shat)*(-3 + 13*shat + 5*shat^2 + 
           shat^3)*(Pi^2/6 - Log[shat]^2 + 2*Log[shat]*Log[1 + shat] + 
           2*PolyLog[2, -shat]))/(9*shat) + 
        (16*((Pi^2*Log[shat])/6 - Log[shat]^3/6 - 2*Log[shat]*
            PolyLog[2, -shat] + 4*PolyLog[3, -shat] + 3*Zeta[3]))/3))/9), 
   16*((ast^2*kappa^2*(((-1 + shat)*(-1863 + 133*shat + 43*shat^2 + 
           259*shat^3))/(324*shat) - ((60 + 110*shat - 13*shat^2 - 4*shat^3)*
          (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]]))/(3*Sqrt[4 - shat]*
          Sqrt[shat]) - (2*(6 + 16*shat - 18*shat^2 + shat^4)*
          (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])^2)/(3*shat) - 
        ((-120 - 172*shat + 477*shat^2 + 36*shat^3)*Log[shat])/(54*shat) + 
        (2*Sqrt[4 - shat]*Sqrt[shat]*(-12 + 2*shat + shat^2)*
          (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])*Log[shat])/3 + 
        ((6 + 16*shat - 18*shat^2 + 3*shat^4)*Log[shat]^2)/(18*shat)))/9 - 
     (2*ast^2*kappa^2*(-((-1 + shat)*(87 - 749*shat - 425*shat^2 + 
            955*shat^3))/(81*shat) + (8*Sqrt[4 - shat]*Sqrt[shat]*
          (-1 + 4*shat)*(Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]]))/3 + 
        (4*(10 - 15*shat^2 + 4*shat^3)*
          (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])^2)/3 + 
        (4*(3 - 56*shat - 15*shat^2 + 84*shat^3)*Log[shat])/(27*shat) - 
        (4*Sqrt[4 - shat]*Sqrt[shat]*(-6 - 7*shat + 4*shat^2)*
          (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])*Log[shat])/3 + 
        ((10 + 45*shat^2 - 12*shat^3)*Log[shat]^2)/9 - 
        (8*(1 + shat)*(-5 + 5*shat + 4*shat^2)*(Pi^2/6 - Log[shat]^2 + 
           2*Log[shat]*Log[1 + shat] + 2*PolyLog[2, -shat]))/9 + 
        (16*((Pi^2*Log[shat])/6 - Log[shat]^3/6 - 2*Log[shat]*
            PolyLog[2, -shat] + 4*PolyLog[3, -shat] + 3*Zeta[3]))/3))/9 + 
     (4*ast^2*kappa^2*(((-1 + shat)*(-2901 + 6835*shat + 715*shat^2 + 
           259*shat^3))/(324*shat) - ((-111 + 148*shat + 348*shat^2 + 
           24*shat^3)*Log[shat])/(27*shat) + (2*(-3 + 10*shat + 18*shat^2)*
          Log[shat]^2)/(9*shat) + (4*(1 + shat)*(-3 + 13*shat + 5*shat^2 + 
           shat^3)*(Pi^2/6 - Log[shat]^2 + 2*Log[shat]*Log[1 + shat] + 
           2*PolyLog[2, -shat]))/(9*shat) + 
        (16*((Pi^2*Log[shat])/6 - Log[shat]^3/6 - 2*Log[shat]*
            PolyLog[2, -shat] + 4*PolyLog[3, -shat] + 3*Zeta[3]))/3))/9), 
   (16*ast^2*kappa^2*(-((-1 + shat)*(2556 - 4982*shat - 1229*shat^2 + 
           1651*shat^3))/(162*shat) + 
       ((-60 - 142*shat + 149*shat^2 - 28*shat^3)*
         (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]]))/(3*Sqrt[4 - shat]*
         Sqrt[shat]) + (2*(-6 + 4*shat + 18*shat^2 - 30*shat^3 + 7*shat^4)*
         (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])^2)/(3*shat) + 
       ((366 - 572*shat - 1293*shat^2 + 588*shat^3)*Log[shat])/(54*shat) - 
       (2*Sqrt[4 - shat]*shat^(3/2)*(-16 + 7*shat)*
         (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])*Log[shat])/3 - 
       ((6 - 76*shat - 54*shat^2 - 90*shat^3 + 21*shat^4)*Log[shat]^2)/
        (18*shat) - (4*(1 + shat)*(3 - 23*shat + 5*shat^2 + 7*shat^3)*
         (Pi^2/6 - Log[shat]^2 + 2*Log[shat]*Log[1 + shat] + 
          2*PolyLog[2, -shat]))/(9*shat) + 
       (32*((Pi^2*Log[shat])/6 - Log[shat]^3/6 - 2*Log[shat]*
           PolyLog[2, -shat] + 4*PolyLog[3, -shat] + 3*Zeta[3]))/3))/9 + 
    30*c2*((ast^2*kappa^2*(((-1 + shat)*(-1863 + 133*shat + 43*shat^2 + 
            259*shat^3))/(162*shat) - (2*(60 + 110*shat - 13*shat^2 - 
            4*shat^3)*(Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]]))/
          (3*Sqrt[4 - shat]*Sqrt[shat]) - 
         (4*(6 + 16*shat - 18*shat^2 + shat^4)*
           (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])^2)/(3*shat) - 
         ((-120 - 172*shat + 477*shat^2 + 36*shat^3)*Log[shat])/(27*shat) + 
         (4*Sqrt[4 - shat]*Sqrt[shat]*(-12 + 2*shat + shat^2)*
           (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])*Log[shat])/3 + 
         ((6 + 16*shat - 18*shat^2 + 3*shat^4)*Log[shat]^2)/(9*shat)))/9 + 
      (2*ast^2*kappa^2*(((-1 + shat)*(-2901 + 6835*shat + 715*shat^2 + 
            259*shat^3))/(162*shat) - (2*(-111 + 148*shat + 348*shat^2 + 
            24*shat^3)*Log[shat])/(27*shat) + (4*(-3 + 10*shat + 18*shat^2)*
           Log[shat]^2)/(9*shat) + (8*(1 + shat)*(-3 + 13*shat + 5*shat^2 + 
            shat^3)*(Pi^2/6 - Log[shat]^2 + 2*Log[shat]*Log[1 + shat] + 
            2*PolyLog[2, -shat]))/(9*shat) + 
         (32*((Pi^2*Log[shat])/6 - Log[shat]^3/6 - 2*Log[shat]*
             PolyLog[2, -shat] + 4*PolyLog[3, -shat] + 3*Zeta[3]))/3))/9), 
   (16*ast^2*c3*kappa^2*(-((-1 + shat)*(2556 - 4982*shat - 1229*shat^2 + 
          1651*shat^3))/(162*shat) + 
      ((-60 - 142*shat + 149*shat^2 - 28*shat^3)*
        (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]]))/(3*Sqrt[4 - shat]*
        Sqrt[shat]) + (2*(-6 + 4*shat + 18*shat^2 - 30*shat^3 + 7*shat^4)*
        (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])^2)/(3*shat) + 
      ((366 - 572*shat - 1293*shat^2 + 588*shat^3)*Log[shat])/(54*shat) - 
      (2*Sqrt[4 - shat]*shat^(3/2)*(-16 + 7*shat)*
        (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])*Log[shat])/3 - 
      ((6 - 76*shat - 54*shat^2 - 90*shat^3 + 21*shat^4)*Log[shat]^2)/
       (18*shat) - (4*(1 + shat)*(3 - 23*shat + 5*shat^2 + 7*shat^3)*
        (Pi^2/6 - Log[shat]^2 + 2*Log[shat]*Log[1 + shat] + 
         2*PolyLog[2, -shat]))/(9*shat) + 
      (32*((Pi^2*Log[shat])/6 - Log[shat]^3/6 - 2*Log[shat]*
          PolyLog[2, -shat] + 4*PolyLog[3, -shat] + 3*Zeta[3]))/3))/9, 
   (256*ast^2*kappa^2*(-((-1 + shat)*(2556 - 4982*shat - 1229*shat^2 + 
           1651*shat^3))/(162*shat) + 
       ((-60 - 142*shat + 149*shat^2 - 28*shat^3)*
         (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]]))/(3*Sqrt[4 - shat]*
         Sqrt[shat]) + (2*(-6 + 4*shat + 18*shat^2 - 30*shat^3 + 7*shat^4)*
         (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])^2)/(3*shat) + 
       ((366 - 572*shat - 1293*shat^2 + 588*shat^3)*Log[shat])/(54*shat) - 
       (2*Sqrt[4 - shat]*shat^(3/2)*(-16 + 7*shat)*
         (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])*Log[shat])/3 - 
       ((6 - 76*shat - 54*shat^2 - 90*shat^3 + 21*shat^4)*Log[shat]^2)/
        (18*shat) - (4*(1 + shat)*(3 - 23*shat + 5*shat^2 + 7*shat^3)*
         (Pi^2/6 - Log[shat]^2 + 2*Log[shat]*Log[1 + shat] + 
          2*PolyLog[2, -shat]))/(9*shat) + 
       (32*((Pi^2*Log[shat])/6 - Log[shat]^3/6 - 2*Log[shat]*
           PolyLog[2, -shat] + 4*PolyLog[3, -shat] + 3*Zeta[3]))/3))/9 + 
    408*c2*((ast^2*kappa^2*(((-1 + shat)*(-1863 + 133*shat + 43*shat^2 + 
            259*shat^3))/(162*shat) - (2*(60 + 110*shat - 13*shat^2 - 
            4*shat^3)*(Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]]))/
          (3*Sqrt[4 - shat]*Sqrt[shat]) - 
         (4*(6 + 16*shat - 18*shat^2 + shat^4)*
           (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])^2)/(3*shat) - 
         ((-120 - 172*shat + 477*shat^2 + 36*shat^3)*Log[shat])/(27*shat) + 
         (4*Sqrt[4 - shat]*Sqrt[shat]*(-12 + 2*shat + shat^2)*
           (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])*Log[shat])/3 + 
         ((6 + 16*shat - 18*shat^2 + 3*shat^4)*Log[shat]^2)/(9*shat)))/9 + 
      (2*ast^2*kappa^2*(((-1 + shat)*(-2901 + 6835*shat + 715*shat^2 + 
            259*shat^3))/(162*shat) - (2*(-111 + 148*shat + 348*shat^2 + 
            24*shat^3)*Log[shat])/(27*shat) + (4*(-3 + 10*shat + 18*shat^2)*
           Log[shat]^2)/(9*shat) + (8*(1 + shat)*(-3 + 13*shat + 5*shat^2 + 
            shat^3)*(Pi^2/6 - Log[shat]^2 + 2*Log[shat]*Log[1 + shat] + 
            2*PolyLog[2, -shat]))/(9*shat) + 
         (32*((Pi^2*Log[shat])/6 - Log[shat]^3/6 - 2*Log[shat]*
             PolyLog[2, -shat] + 4*PolyLog[3, -shat] + 3*Zeta[3]))/3))/9), 
   (256*ast^2*c3*kappa^2*
     (-((-1 + shat)*(2556 - 4982*shat - 1229*shat^2 + 1651*shat^3))/
       (162*shat) + ((-60 - 142*shat + 149*shat^2 - 28*shat^3)*
        (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]]))/(3*Sqrt[4 - shat]*
        Sqrt[shat]) + (2*(-6 + 4*shat + 18*shat^2 - 30*shat^3 + 7*shat^4)*
        (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])^2)/(3*shat) + 
      ((366 - 572*shat - 1293*shat^2 + 588*shat^3)*Log[shat])/(54*shat) - 
      (2*Sqrt[4 - shat]*shat^(3/2)*(-16 + 7*shat)*
        (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])*Log[shat])/3 - 
      ((6 - 76*shat - 54*shat^2 - 90*shat^3 + 21*shat^4)*Log[shat]^2)/
       (18*shat) - (4*(1 + shat)*(3 - 23*shat + 5*shat^2 + 7*shat^3)*
        (Pi^2/6 - Log[shat]^2 + 2*Log[shat]*Log[1 + shat] + 
         2*PolyLog[2, -shat]))/(9*shat) + 
      (32*((Pi^2*Log[shat])/6 - Log[shat]^3/6 - 2*Log[shat]*
          PolyLog[2, -shat] + 4*PolyLog[3, -shat] + 3*Zeta[3]))/3))/9, 
   (-16*ast^3*c3*kappa^2*(((-1 + shat)*(328 + 607*shat + 1759*shat^2))/
        (27*shat) + (16*Sqrt[4 - shat]*(-2 + shat)*
         (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]]))/Sqrt[shat] - 
       (8*(12 - 5*shat - 2*shat^2 + shat^3)*
         (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])^2)/shat - 
       (2*(-24 + 193*shat + 316*shat^2)*Log[shat])/(9*shat) + 
       (2*(-12 + 20*shat - 4*shat^2 + shat^3)*Log[shat]^2)/(3*shat) + 
       (8*(-1 + shat)*(-3 + 2*shat + 7*shat^2)*(Log[shat]^2 + 
          2*PolyLog[2, 1 - shat]))/(3*shat) + 
       (((4*I)/3)*Sqrt[4 - shat]*(-1 + shat)^2*(2 + shat)*
         (-PolyLog[2, (4*(1 - shat))/((1 - (I*Sqrt[shat])/Sqrt[4 - shat])^2*
              (4 - shat))] + PolyLog[2, (4*(1 - shat))/
            ((1 + (I*Sqrt[shat])/Sqrt[4 - shat])^2*(4 - shat))]))/
        shat^(3/2) + 32*shat*(-(Pi^2*Log[shat])/6 - Log[shat]^3/6 - 
         Log[shat]*PolyLog[2, shat] + 2*PolyLog[3, shat] - 2*Zeta[3])))/3 - 
    (16*ast^3*kappa^3*(((-1 + shat)*(2194 - 8285*shat + 1693*shat^2))/
        (27*shat) - (4*(36 - 70*shat + 13*shat^2)*
         (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]]))/(3*Sqrt[4 - shat]*
         Sqrt[shat]) + (4*(-20 + 32*shat - 25*shat^2 + 6*shat^3)*
         (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])^2)/shat + 
       (2*(-106 + 361*shat + 499*shat^2)*Log[shat])/(9*shat) - 
       4*Sqrt[4 - shat]*Sqrt[shat]*(-13 + 8*shat)*
        (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])*Log[shat] - 
       24*(-1 + shat)*(Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])^2*
        Log[shat] - ((20 + 66*shat + 33*shat^2 + 22*shat^3)*Log[shat]^2)/
        (3*shat) - (2*(-1 + shat)*Log[shat]^3)/3 + 
       (8*(-1 + shat)*(-3 + 2*shat + 7*shat^2)*(Log[shat]^2 + 
          2*PolyLog[2, 1 - shat]))/(3*shat) + 
       (((4*I)/3)*Sqrt[4 - shat]*(-1 + shat)^2*(2 + shat)*
         (-PolyLog[2, (4*(1 - shat))/((1 - (I*Sqrt[shat])/Sqrt[4 - shat])^2*
              (4 - shat))] + PolyLog[2, (4*(1 - shat))/
            ((1 + (I*Sqrt[shat])/Sqrt[4 - shat])^2*(4 - shat))]))/
        shat^(3/2) + (8*(1 + shat)*(2 - 29*shat + 8*shat^2)*
         (Pi^2/6 - Log[shat]^2 + 2*Log[shat]*Log[1 + shat] + 
          2*PolyLog[2, -shat]))/(3*shat) + 32*shat*(-(Pi^2*Log[shat])/6 - 
         Log[shat]^3/6 - Log[shat]*PolyLog[2, shat] + 2*PolyLog[3, shat] - 
         2*Zeta[3]) + 24*(-1 + shat)*
        ((2*I)*(Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])*
          (PolyLog[2, (1 - (I*Sqrt[shat])/Sqrt[4 - shat])/
             (1 + (I*Sqrt[shat])/Sqrt[4 - shat])] - PolyLog[2, 
            (1 + (I*Sqrt[shat])/Sqrt[4 - shat])/(1 - (I*Sqrt[shat])/Sqrt[
                4 - shat])]) - PolyLog[3, (1 - (I*Sqrt[shat])/Sqrt[4 - shat])/
           (1 + (I*Sqrt[shat])/Sqrt[4 - shat])] - PolyLog[3, 
          (1 + (I*Sqrt[shat])/Sqrt[4 - shat])/(1 - (I*Sqrt[shat])/
             Sqrt[4 - shat])] + (2*Zeta[3])/3) + 48*(-1 + shat)*
        ((Pi^2*Log[shat])/6 - Log[shat]^3/6 - 2*Log[shat]*PolyLog[2, -shat] + 
         4*PolyLog[3, -shat] + 3*Zeta[3])))/27 + 
    3*c2*(768*Pi^3*((ast^3*kappa^3*(-1 + shat)*(1 - 31*shat + 401*shat^2 + 
           49*shat^3))/(10368*Pi^3*shat^2) - (ast^3*kappa^3*(-1 + shat)*
          (27 - 9605*shat + 55339*shat^2 + 331*shat^3))/
         (279936*Pi^3*shat^2) - (ast^3*kappa^3*(18 + 16*shat + shat^2)*
          Log[shat])/(864*Pi^3) + (ast^3*kappa^3*(-320 + 1878*shat + 
           2256*shat^2 + 27*shat^3)*Log[shat])/(23328*Pi^3*shat) - 
        (ast^3*kappa^3*Log[shat]^2)/(144*Pi^3) - 
        (ast^3*kappa^3*(-8 + 45*shat + 72*shat^2)*Log[shat]^2)/
         (3888*Pi^3*shat) + (ast^3*kappa^3*(1 + shat)*(1 - 10*shat + shat^2)*
          (Pi^2/6 - Log[shat]^2 + 2*Log[shat]*Log[1 + shat] + 
           2*PolyLog[2, -shat]))/(243*Pi^3*shat) + 
        (2*ast^3*kappa^3*(-1 + shat)*((Pi^2*Log[shat])/6 - Log[shat]^3/6 - 
           2*Log[shat]*PolyLog[2, -shat] + 4*PolyLog[3, -shat] + 3*Zeta[3]))/
         (81*Pi^3)) + 
      12*((-2*ast^3*kappa^3*(((-1 + shat)*(8 + 227*shat + 179*shat^2))/
            (3*shat) - 2*(13 + 56*shat)*Log[shat] + 2*(-1 + 2*shat)*
            Log[shat]^2 + 2*(-1 + shat)*(-1 + 9*shat)*(Log[shat]^2 + 
             2*PolyLog[2, 1 - shat]) + 32*shat*(-(Pi^2*Log[shat])/6 - 
             Log[shat]^3/6 - Log[shat]*PolyLog[2, shat] + 
             2*PolyLog[3, shat] - 2*Zeta[3])))/27 - 
        (2*ast^3*kappa^3*((2*(-1 + shat)*(10 - 175*shat + 3*shat^2))/
            (3*shat) - 32*Sqrt[4 - shat]*Sqrt[shat]*
            (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]]) + 12*(-2 + shat)*
            (-3 + 2*shat)*(Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])^2 + 
           (4*(-2 + 37*shat + 34*shat^2)*Log[shat])/(3*shat) - 
           12*Sqrt[4 - shat]*Sqrt[shat]*(-3 + 2*shat)*
            (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])*Log[shat] - 
           24*(-1 + shat)*(Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])^2*
            Log[shat] + (-10 + 13*shat - 6*shat^2)*Log[shat]^2 - 
           (2*(-1 + shat)*Log[shat]^3)/3 + 8*(1 + shat)*(-3 + 2*shat)*
            (Pi^2/6 - Log[shat]^2 + 2*Log[shat]*Log[1 + shat] + 
             2*PolyLog[2, -shat]) + 24*(-1 + shat)*
            ((2*I)*(Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])*
              (PolyLog[2, (1 - (I*Sqrt[shat])/Sqrt[4 - shat])/
                 (1 + (I*Sqrt[shat])/Sqrt[4 - shat])] - PolyLog[2, 
                (1 + (I*Sqrt[shat])/Sqrt[4 - shat])/(1 - (I*Sqrt[shat])/
                   Sqrt[4 - shat])]) - PolyLog[3, (1 - (I*Sqrt[shat])/
                 Sqrt[4 - shat])/(1 + (I*Sqrt[shat])/Sqrt[4 - shat])] - 
             PolyLog[3, (1 + (I*Sqrt[shat])/Sqrt[4 - shat])/(1 - 
                (I*Sqrt[shat])/Sqrt[4 - shat])] + (2*Zeta[3])/3) + 
           16*(-1 + shat)*((Pi^2*Log[shat])/6 - Log[shat]^3/6 - 
             2*Log[shat]*PolyLog[2, -shat] + 4*PolyLog[3, -shat] + 
             3*Zeta[3])))/27 + (2*ast^3*kappa^3*
          ((4*(-1 + shat)*(274 - 1391*shat + 31*shat^2))/(27*shat) + 
           (8*(-20 + 87*shat + 114*shat^2)*Log[shat])/(9*shat) - 
           (8*(-1 + 9*shat + 9*shat^2)*Log[shat]^2)/(3*shat) + 
           (16*(1 + shat)*(1 - 10*shat + shat^2)*(Pi^2/6 - Log[shat]^2 + 
              2*Log[shat]*Log[1 + shat] + 2*PolyLog[2, -shat]))/(3*shat) + 
           32*(-1 + shat)*((Pi^2*Log[shat])/6 - Log[shat]^3/6 - 
             2*Log[shat]*PolyLog[2, -shat] + 4*PolyLog[3, -shat] + 
             3*Zeta[3])))/27)), 
   (16*ast^3*c3*kappa^2*((-2*(-1 + shat)*(-311 + 1482*shat + 11*shat^2))/
       (9*shat) - (4*(-60 + 2*shat + shat^2)*
        (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]]))/(3*Sqrt[4 - shat]*
        Sqrt[shat]) + (4*(4 + 22*shat - 29*shat^2 + 8*shat^3)*
        (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])^2)/shat + 
      (2*(-130 + 554*shat + 815*shat^2)*Log[shat])/(9*shat) - 
      4*Sqrt[4 - shat]*Sqrt[shat]*(-13 + 8*shat)*
       (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])*Log[shat] - 
      24*(-1 + shat)*(Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])^2*Log[shat] - 
      ((-4 + 106*shat + 25*shat^2 + 24*shat^3)*Log[shat]^2)/(3*shat) - 
      (2*(-1 + shat)*Log[shat]^3)/3 + (8*(1 + shat)*(2 - 29*shat + 8*shat^2)*
        (Pi^2/6 - Log[shat]^2 + 2*Log[shat]*Log[1 + shat] + 
         2*PolyLog[2, -shat]))/(3*shat) + 24*(-1 + shat)*
       ((2*I)*(Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])*
         (PolyLog[2, (1 - (I*Sqrt[shat])/Sqrt[4 - shat])/
            (1 + (I*Sqrt[shat])/Sqrt[4 - shat])] - PolyLog[2, 
           (1 + (I*Sqrt[shat])/Sqrt[4 - shat])/(1 - (I*Sqrt[shat])/
              Sqrt[4 - shat])]) - PolyLog[3, 
         (1 - (I*Sqrt[shat])/Sqrt[4 - shat])/(1 + (I*Sqrt[shat])/
            Sqrt[4 - shat])] - PolyLog[3, (1 + (I*Sqrt[shat])/Sqrt[4 - shat])/
          (1 - (I*Sqrt[shat])/Sqrt[4 - shat])] + (2*Zeta[3])/3) + 
      48*(-1 + shat)*((Pi^2*Log[shat])/6 - Log[shat]^3/6 - 
        2*Log[shat]*PolyLog[2, -shat] + 4*PolyLog[3, -shat] + 3*Zeta[3])))/9, 
   (8*ast^2*c2*kappa^2*(-((-1 + shat)*(61 + 457*shat + 484*shat^2))/18 + 
       ((-1 + 36*shat + 132*shat^2)*Log[shat])/3 - 
       (-1 + 2*shat)*Log[shat]^2 - (-1 + shat)*(-1 + shat + 8*shat^2)*
        (Log[shat]^2 + 2*PolyLog[2, 1 - shat]) - 
       16*shat^2*(-(Pi^2*Log[shat])/6 - Log[shat]^3/6 - 
         Log[shat]*PolyLog[2, shat] + 2*PolyLog[3, shat] - 2*Zeta[3])))/3 + 
    (16*ast^2*c3*kappa*(-((-1 + shat)*(288 + 581*shat + 2921*shat^2 + 
           4604*shat^3))/(162*shat) - (8*Sqrt[4 - shat]*(-2 + shat)*
         (1 + shat)*(Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]]))/
        (3*Sqrt[shat]) + (4*(12 + 15*shat - 12*shat^2 - 3*shat^3 + 2*shat^4)*
         (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])^2)/(3*shat) + 
       ((-24 + 67*shat + 432*shat^2 + 996*shat^3)*Log[shat])/(27*shat) - 
       ((-12 - 10*shat + 54*shat^2 - 3*shat^3 + 2*shat^4)*Log[shat]^2)/
        (9*shat) - (2*(-1 + shat)*(-6 - 11*shat + 16*shat^2 + 37*shat^3)*
         (Log[shat]^2 + 2*PolyLog[2, 1 - shat]))/(9*shat) - 
       (((2*I)/9)*Sqrt[4 - shat]*(-1 + shat)^2*(2 + shat)*(1 + 2*shat)*
         (-PolyLog[2, (4*(1 - shat))/((1 - (I*Sqrt[shat])/Sqrt[4 - shat])^2*
              (4 - shat))] + PolyLog[2, (4*(1 - shat))/
            ((1 + (I*Sqrt[shat])/Sqrt[4 - shat])^2*(4 - shat))]))/
        shat^(3/2) - 16*shat^2*(-(Pi^2*Log[shat])/6 - Log[shat]^3/6 - 
         Log[shat]*PolyLog[2, shat] + 2*PolyLog[3, shat] - 2*Zeta[3])))/3 + 
    (16*ast^2*kappa^2*(-((-1 + shat)*(288 + 581*shat + 2921*shat^2 + 
           4604*shat^3))/(162*shat) - (8*Sqrt[4 - shat]*(-2 + shat)*
         (1 + shat)*(Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]]))/
        (3*Sqrt[shat]) + (4*(12 + 15*shat - 12*shat^2 - 3*shat^3 + 2*shat^4)*
         (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])^2)/(3*shat) + 
       ((-24 + 67*shat + 432*shat^2 + 996*shat^3)*Log[shat])/(27*shat) - 
       ((-12 - 10*shat + 54*shat^2 - 3*shat^3 + 2*shat^4)*Log[shat]^2)/
        (9*shat) - (2*(-1 + shat)*(-6 - 11*shat + 16*shat^2 + 37*shat^3)*
         (Log[shat]^2 + 2*PolyLog[2, 1 - shat]))/(9*shat) - 
       (((2*I)/9)*Sqrt[4 - shat]*(-1 + shat)^2*(2 + shat)*(1 + 2*shat)*
         (-PolyLog[2, (4*(1 - shat))/((1 - (I*Sqrt[shat])/Sqrt[4 - shat])^2*
              (4 - shat))] + PolyLog[2, (4*(1 - shat))/
            ((1 + (I*Sqrt[shat])/Sqrt[4 - shat])^2*(4 - shat))]))/
        shat^(3/2) - 16*shat^2*(-(Pi^2*Log[shat])/6 - Log[shat]^3/6 - 
         Log[shat]*PolyLog[2, shat] + 2*PolyLog[3, shat] - 2*Zeta[3])))/27, 
   0}, 
  {16*c4*((ast^2*kappa^2*(((-1 + shat)*(-1863 + 133*shat + 43*shat^2 + 
           259*shat^3))/(324*shat) - ((60 + 110*shat - 13*shat^2 - 4*shat^3)*
          (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]]))/(3*Sqrt[4 - shat]*
          Sqrt[shat]) - (2*(6 + 16*shat - 18*shat^2 + shat^4)*
          (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])^2)/(3*shat) - 
        ((-120 - 172*shat + 477*shat^2 + 36*shat^3)*Log[shat])/(54*shat) + 
        (2*Sqrt[4 - shat]*Sqrt[shat]*(-12 + 2*shat + shat^2)*
          (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])*Log[shat])/3 + 
        ((6 + 16*shat - 18*shat^2 + 3*shat^4)*Log[shat]^2)/(18*shat)))/9 - 
     (2*ast^2*kappa^2*(-((-1 + shat)*(87 - 749*shat - 425*shat^2 + 
            955*shat^3))/(81*shat) + (8*Sqrt[4 - shat]*Sqrt[shat]*
          (-1 + 4*shat)*(Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]]))/3 + 
        (4*(10 - 15*shat^2 + 4*shat^3)*
          (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])^2)/3 + 
        (4*(3 - 56*shat - 15*shat^2 + 84*shat^3)*Log[shat])/(27*shat) - 
        (4*Sqrt[4 - shat]*Sqrt[shat]*(-6 - 7*shat + 4*shat^2)*
          (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])*Log[shat])/3 + 
        ((10 + 45*shat^2 - 12*shat^3)*Log[shat]^2)/9 - 
        (8*(1 + shat)*(-5 + 5*shat + 4*shat^2)*(Pi^2/6 - Log[shat]^2 + 
           2*Log[shat]*Log[1 + shat] + 2*PolyLog[2, -shat]))/9 + 
        (16*((Pi^2*Log[shat])/6 - Log[shat]^3/6 - 2*Log[shat]*
            PolyLog[2, -shat] + 4*PolyLog[3, -shat] + 3*Zeta[3]))/3))/9 + 
     (4*ast^2*kappa^2*(((-1 + shat)*(-2901 + 6835*shat + 715*shat^2 + 
           259*shat^3))/(324*shat) - ((-111 + 148*shat + 348*shat^2 + 
           24*shat^3)*Log[shat])/(27*shat) + (2*(-3 + 10*shat + 18*shat^2)*
          Log[shat]^2)/(9*shat) + (4*(1 + shat)*(-3 + 13*shat + 5*shat^2 + 
           shat^3)*(Pi^2/6 - Log[shat]^2 + 2*Log[shat]*Log[1 + shat] + 
           2*PolyLog[2, -shat]))/(9*shat) + 
        (16*((Pi^2*Log[shat])/6 - Log[shat]^3/6 - 2*Log[shat]*
            PolyLog[2, -shat] + 4*PolyLog[3, -shat] + 3*Zeta[3]))/3))/9), 
   16*c3*((ast^2*kappa^2*(((-1 + shat)*(-1863 + 133*shat + 43*shat^2 + 
           259*shat^3))/(324*shat) - ((60 + 110*shat - 13*shat^2 - 4*shat^3)*
          (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]]))/(3*Sqrt[4 - shat]*
          Sqrt[shat]) - (2*(6 + 16*shat - 18*shat^2 + shat^4)*
          (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])^2)/(3*shat) - 
        ((-120 - 172*shat + 477*shat^2 + 36*shat^3)*Log[shat])/(54*shat) + 
        (2*Sqrt[4 - shat]*Sqrt[shat]*(-12 + 2*shat + shat^2)*
          (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])*Log[shat])/3 + 
        ((6 + 16*shat - 18*shat^2 + 3*shat^4)*Log[shat]^2)/(18*shat)))/9 - 
     (2*ast^2*kappa^2*(-((-1 + shat)*(87 - 749*shat - 425*shat^2 + 
            955*shat^3))/(81*shat) + (8*Sqrt[4 - shat]*Sqrt[shat]*
          (-1 + 4*shat)*(Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]]))/3 + 
        (4*(10 - 15*shat^2 + 4*shat^3)*
          (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])^2)/3 + 
        (4*(3 - 56*shat - 15*shat^2 + 84*shat^3)*Log[shat])/(27*shat) - 
        (4*Sqrt[4 - shat]*Sqrt[shat]*(-6 - 7*shat + 4*shat^2)*
          (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])*Log[shat])/3 + 
        ((10 + 45*shat^2 - 12*shat^3)*Log[shat]^2)/9 - 
        (8*(1 + shat)*(-5 + 5*shat + 4*shat^2)*(Pi^2/6 - Log[shat]^2 + 
           2*Log[shat]*Log[1 + shat] + 2*PolyLog[2, -shat]))/9 + 
        (16*((Pi^2*Log[shat])/6 - Log[shat]^3/6 - 2*Log[shat]*
            PolyLog[2, -shat] + 4*PolyLog[3, -shat] + 3*Zeta[3]))/3))/9 + 
     (4*ast^2*kappa^2*(((-1 + shat)*(-2901 + 6835*shat + 715*shat^2 + 
           259*shat^3))/(324*shat) - ((-111 + 148*shat + 348*shat^2 + 
           24*shat^3)*Log[shat])/(27*shat) + (2*(-3 + 10*shat + 18*shat^2)*
          Log[shat]^2)/(9*shat) + (4*(1 + shat)*(-3 + 13*shat + 5*shat^2 + 
           shat^3)*(Pi^2/6 - Log[shat]^2 + 2*Log[shat]*Log[1 + shat] + 
           2*PolyLog[2, -shat]))/(9*shat) + 
        (16*((Pi^2*Log[shat])/6 - Log[shat]^3/6 - 2*Log[shat]*
            PolyLog[2, -shat] + 4*PolyLog[3, -shat] + 3*Zeta[3]))/3))/9), 
   (16*ast^2*c3*kappa^2*(-((-1 + shat)*(2556 - 4982*shat - 1229*shat^2 + 
          1651*shat^3))/(162*shat) + 
      ((-60 - 142*shat + 149*shat^2 - 28*shat^3)*
        (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]]))/(3*Sqrt[4 - shat]*
        Sqrt[shat]) + (2*(-6 + 4*shat + 18*shat^2 - 30*shat^3 + 7*shat^4)*
        (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])^2)/(3*shat) + 
      ((366 - 572*shat - 1293*shat^2 + 588*shat^3)*Log[shat])/(54*shat) - 
      (2*Sqrt[4 - shat]*shat^(3/2)*(-16 + 7*shat)*
        (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])*Log[shat])/3 - 
      ((6 - 76*shat - 54*shat^2 - 90*shat^3 + 21*shat^4)*Log[shat]^2)/
       (18*shat) - (4*(1 + shat)*(3 - 23*shat + 5*shat^2 + 7*shat^3)*
        (Pi^2/6 - Log[shat]^2 + 2*Log[shat]*Log[1 + shat] + 
         2*PolyLog[2, -shat]))/(9*shat) + 
      (32*((Pi^2*Log[shat])/6 - Log[shat]^3/6 - 2*Log[shat]*
          PolyLog[2, -shat] + 4*PolyLog[3, -shat] + 3*Zeta[3]))/3))/9, 
   (16*ast^2*c4*kappa^2*(-((-1 + shat)*(2556 - 4982*shat - 1229*shat^2 + 
           1651*shat^3))/(162*shat) + 
       ((-60 - 142*shat + 149*shat^2 - 28*shat^3)*
         (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]]))/(3*Sqrt[4 - shat]*
         Sqrt[shat]) + (2*(-6 + 4*shat + 18*shat^2 - 30*shat^3 + 7*shat^4)*
         (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])^2)/(3*shat) + 
       ((366 - 572*shat - 1293*shat^2 + 588*shat^3)*Log[shat])/(54*shat) - 
       (2*Sqrt[4 - shat]*shat^(3/2)*(-16 + 7*shat)*
         (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])*Log[shat])/3 - 
       ((6 - 76*shat - 54*shat^2 - 90*shat^3 + 21*shat^4)*Log[shat]^2)/
        (18*shat) - (4*(1 + shat)*(3 - 23*shat + 5*shat^2 + 7*shat^3)*
         (Pi^2/6 - Log[shat]^2 + 2*Log[shat]*Log[1 + shat] + 
          2*PolyLog[2, -shat]))/(9*shat) + 
       (32*((Pi^2*Log[shat])/6 - Log[shat]^3/6 - 2*Log[shat]*
           PolyLog[2, -shat] + 4*PolyLog[3, -shat] + 3*Zeta[3]))/3))/9 + 
    30*c1*((ast^2*kappa^2*(((-1 + shat)*(-1863 + 133*shat + 43*shat^2 + 
            259*shat^3))/(162*shat) - (2*(60 + 110*shat - 13*shat^2 - 
            4*shat^3)*(Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]]))/
          (3*Sqrt[4 - shat]*Sqrt[shat]) - 
         (4*(6 + 16*shat - 18*shat^2 + shat^4)*
           (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])^2)/(3*shat) - 
         ((-120 - 172*shat + 477*shat^2 + 36*shat^3)*Log[shat])/(27*shat) + 
         (4*Sqrt[4 - shat]*Sqrt[shat]*(-12 + 2*shat + shat^2)*
           (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])*Log[shat])/3 + 
         ((6 + 16*shat - 18*shat^2 + 3*shat^4)*Log[shat]^2)/(9*shat)))/9 + 
      (2*ast^2*kappa^2*(((-1 + shat)*(-2901 + 6835*shat + 715*shat^2 + 
            259*shat^3))/(162*shat) - (2*(-111 + 148*shat + 348*shat^2 + 
            24*shat^3)*Log[shat])/(27*shat) + (4*(-3 + 10*shat + 18*shat^2)*
           Log[shat]^2)/(9*shat) + (8*(1 + shat)*(-3 + 13*shat + 5*shat^2 + 
            shat^3)*(Pi^2/6 - Log[shat]^2 + 2*Log[shat]*Log[1 + shat] + 
            2*PolyLog[2, -shat]))/(9*shat) + 
         (32*((Pi^2*Log[shat])/6 - Log[shat]^3/6 - 2*Log[shat]*
             PolyLog[2, -shat] + 4*PolyLog[3, -shat] + 3*Zeta[3]))/3))/9), 
   (256*ast^2*c3*kappa^2*
     (-((-1 + shat)*(2556 - 4982*shat - 1229*shat^2 + 1651*shat^3))/
       (162*shat) + ((-60 - 142*shat + 149*shat^2 - 28*shat^3)*
        (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]]))/(3*Sqrt[4 - shat]*
        Sqrt[shat]) + (2*(-6 + 4*shat + 18*shat^2 - 30*shat^3 + 7*shat^4)*
        (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])^2)/(3*shat) + 
      ((366 - 572*shat - 1293*shat^2 + 588*shat^3)*Log[shat])/(54*shat) - 
      (2*Sqrt[4 - shat]*shat^(3/2)*(-16 + 7*shat)*
        (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])*Log[shat])/3 - 
      ((6 - 76*shat - 54*shat^2 - 90*shat^3 + 21*shat^4)*Log[shat]^2)/
       (18*shat) - (4*(1 + shat)*(3 - 23*shat + 5*shat^2 + 7*shat^3)*
        (Pi^2/6 - Log[shat]^2 + 2*Log[shat]*Log[1 + shat] + 
         2*PolyLog[2, -shat]))/(9*shat) + 
      (32*((Pi^2*Log[shat])/6 - Log[shat]^3/6 - 2*Log[shat]*
          PolyLog[2, -shat] + 4*PolyLog[3, -shat] + 3*Zeta[3]))/3))/9, 
   (256*ast^2*c4*kappa^2*(-((-1 + shat)*(2556 - 4982*shat - 1229*shat^2 + 
           1651*shat^3))/(162*shat) + 
       ((-60 - 142*shat + 149*shat^2 - 28*shat^3)*
         (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]]))/(3*Sqrt[4 - shat]*
         Sqrt[shat]) + (2*(-6 + 4*shat + 18*shat^2 - 30*shat^3 + 7*shat^4)*
         (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])^2)/(3*shat) + 
       ((366 - 572*shat - 1293*shat^2 + 588*shat^3)*Log[shat])/(54*shat) - 
       (2*Sqrt[4 - shat]*shat^(3/2)*(-16 + 7*shat)*
         (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])*Log[shat])/3 - 
       ((6 - 76*shat - 54*shat^2 - 90*shat^3 + 21*shat^4)*Log[shat]^2)/
        (18*shat) - (4*(1 + shat)*(3 - 23*shat + 5*shat^2 + 7*shat^3)*
         (Pi^2/6 - Log[shat]^2 + 2*Log[shat]*Log[1 + shat] + 
          2*PolyLog[2, -shat]))/(9*shat) + 
       (32*((Pi^2*Log[shat])/6 - Log[shat]^3/6 - 2*Log[shat]*
           PolyLog[2, -shat] + 4*PolyLog[3, -shat] + 3*Zeta[3]))/3))/9 + 
    408*c1*((ast^2*kappa^2*(((-1 + shat)*(-1863 + 133*shat + 43*shat^2 + 
            259*shat^3))/(162*shat) - (2*(60 + 110*shat - 13*shat^2 - 
            4*shat^3)*(Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]]))/
          (3*Sqrt[4 - shat]*Sqrt[shat]) - 
         (4*(6 + 16*shat - 18*shat^2 + shat^4)*
           (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])^2)/(3*shat) - 
         ((-120 - 172*shat + 477*shat^2 + 36*shat^3)*Log[shat])/(27*shat) + 
         (4*Sqrt[4 - shat]*Sqrt[shat]*(-12 + 2*shat + shat^2)*
           (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])*Log[shat])/3 + 
         ((6 + 16*shat - 18*shat^2 + 3*shat^4)*Log[shat]^2)/(9*shat)))/9 + 
      (2*ast^2*kappa^2*(((-1 + shat)*(-2901 + 6835*shat + 715*shat^2 + 
            259*shat^3))/(162*shat) - (2*(-111 + 148*shat + 348*shat^2 + 
            24*shat^3)*Log[shat])/(27*shat) + (4*(-3 + 10*shat + 18*shat^2)*
           Log[shat]^2)/(9*shat) + (8*(1 + shat)*(-3 + 13*shat + 5*shat^2 + 
            shat^3)*(Pi^2/6 - Log[shat]^2 + 2*Log[shat]*Log[1 + shat] + 
            2*PolyLog[2, -shat]))/(9*shat) + 
         (32*((Pi^2*Log[shat])/6 - Log[shat]^3/6 - 2*Log[shat]*
             PolyLog[2, -shat] + 4*PolyLog[3, -shat] + 3*Zeta[3]))/3))/9), 
   -20*ast^3*c1*kappa^2*((4*(-1 + shat)*(64 - 359*shat + 37*shat^2))/
       (27*shat) + (16*Sqrt[4 - shat]*(-2 + shat)*
        (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]]))/Sqrt[shat] - 
      (8*(12 - 5*shat - 2*shat^2 + shat^3)*
        (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])^2)/shat + 
      (8*(6 - 19*shat + 47*shat^2)*Log[shat])/(9*shat) + 
      (2*(-12 + 23*shat - 10*shat^2 + shat^3)*Log[shat]^2)/(3*shat) + 
      (2*(-1 + shat)^2*(12 + shat)*(Log[shat]^2 + 2*PolyLog[2, 1 - shat]))/
       (3*shat) + (((4*I)/3)*Sqrt[4 - shat]*(-1 + shat)^2*(2 + shat)*
        (-PolyLog[2, (4*(1 - shat))/((1 - (I*Sqrt[shat])/Sqrt[4 - shat])^2*
             (4 - shat))] + PolyLog[2, (4*(1 - shat))/
           ((1 + (I*Sqrt[shat])/Sqrt[4 - shat])^2*(4 - shat))]))/
       shat^(3/2)) - (16*ast^3*c4*kappa^2*
      (((-1 + shat)*(328 + 607*shat + 1759*shat^2))/(27*shat) + 
       (16*Sqrt[4 - shat]*(-2 + shat)*(Pi/6 - ArcTan[Sqrt[shat]/
            Sqrt[4 - shat]]))/Sqrt[shat] - 
       (8*(12 - 5*shat - 2*shat^2 + shat^3)*
         (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])^2)/shat - 
       (2*(-24 + 193*shat + 316*shat^2)*Log[shat])/(9*shat) + 
       (2*(-12 + 20*shat - 4*shat^2 + shat^3)*Log[shat]^2)/(3*shat) + 
       (8*(-1 + shat)*(-3 + 2*shat + 7*shat^2)*(Log[shat]^2 + 
          2*PolyLog[2, 1 - shat]))/(3*shat) + 
       (((4*I)/3)*Sqrt[4 - shat]*(-1 + shat)^2*(2 + shat)*
         (-PolyLog[2, (4*(1 - shat))/((1 - (I*Sqrt[shat])/Sqrt[4 - shat])^2*
              (4 - shat))] + PolyLog[2, (4*(1 - shat))/
            ((1 + (I*Sqrt[shat])/Sqrt[4 - shat])^2*(4 - shat))]))/
        shat^(3/2) + 32*shat*(-(Pi^2*Log[shat])/6 - Log[shat]^3/6 - 
         Log[shat]*PolyLog[2, shat] + 2*PolyLog[3, shat] - 2*Zeta[3])))/3 - 
    (16*ast^3*c3*kappa^3*(((-1 + shat)*(2194 - 8285*shat + 1693*shat^2))/
        (27*shat) - (4*(36 - 70*shat + 13*shat^2)*
         (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]]))/(3*Sqrt[4 - shat]*
         Sqrt[shat]) + (4*(-20 + 32*shat - 25*shat^2 + 6*shat^3)*
         (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])^2)/shat + 
       (2*(-106 + 361*shat + 499*shat^2)*Log[shat])/(9*shat) - 
       4*Sqrt[4 - shat]*Sqrt[shat]*(-13 + 8*shat)*
        (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])*Log[shat] - 
       24*(-1 + shat)*(Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])^2*
        Log[shat] - ((20 + 66*shat + 33*shat^2 + 22*shat^3)*Log[shat]^2)/
        (3*shat) - (2*(-1 + shat)*Log[shat]^3)/3 + 
       (8*(-1 + shat)*(-3 + 2*shat + 7*shat^2)*(Log[shat]^2 + 
          2*PolyLog[2, 1 - shat]))/(3*shat) + 
       (((4*I)/3)*Sqrt[4 - shat]*(-1 + shat)^2*(2 + shat)*
         (-PolyLog[2, (4*(1 - shat))/((1 - (I*Sqrt[shat])/Sqrt[4 - shat])^2*
              (4 - shat))] + PolyLog[2, (4*(1 - shat))/
            ((1 + (I*Sqrt[shat])/Sqrt[4 - shat])^2*(4 - shat))]))/
        shat^(3/2) + (8*(1 + shat)*(2 - 29*shat + 8*shat^2)*
         (Pi^2/6 - Log[shat]^2 + 2*Log[shat]*Log[1 + shat] + 
          2*PolyLog[2, -shat]))/(3*shat) + 32*shat*(-(Pi^2*Log[shat])/6 - 
         Log[shat]^3/6 - Log[shat]*PolyLog[2, shat] + 2*PolyLog[3, shat] - 
         2*Zeta[3]) + 24*(-1 + shat)*
        ((2*I)*(Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])*
          (PolyLog[2, (1 - (I*Sqrt[shat])/Sqrt[4 - shat])/
             (1 + (I*Sqrt[shat])/Sqrt[4 - shat])] - PolyLog[2, 
            (1 + (I*Sqrt[shat])/Sqrt[4 - shat])/(1 - (I*Sqrt[shat])/Sqrt[
                4 - shat])]) - PolyLog[3, (1 - (I*Sqrt[shat])/Sqrt[4 - shat])/
           (1 + (I*Sqrt[shat])/Sqrt[4 - shat])] - PolyLog[3, 
          (1 + (I*Sqrt[shat])/Sqrt[4 - shat])/(1 - (I*Sqrt[shat])/
             Sqrt[4 - shat])] + (2*Zeta[3])/3) + 48*(-1 + shat)*
        ((Pi^2*Log[shat])/6 - Log[shat]^3/6 - 2*Log[shat]*PolyLog[2, -shat] + 
         4*PolyLog[3, -shat] + 3*Zeta[3])))/27, 
   (16*ast^3*c4*kappa^2*((-2*(-1 + shat)*(-311 + 1482*shat + 11*shat^2))/
        (9*shat) - (4*(-60 + 2*shat + shat^2)*
         (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]]))/(3*Sqrt[4 - shat]*
         Sqrt[shat]) + (4*(4 + 22*shat - 29*shat^2 + 8*shat^3)*
         (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])^2)/shat + 
       (2*(-130 + 554*shat + 815*shat^2)*Log[shat])/(9*shat) - 
       4*Sqrt[4 - shat]*Sqrt[shat]*(-13 + 8*shat)*
        (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])*Log[shat] - 
       24*(-1 + shat)*(Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])^2*
        Log[shat] - ((-4 + 106*shat + 25*shat^2 + 24*shat^3)*Log[shat]^2)/
        (3*shat) - (2*(-1 + shat)*Log[shat]^3)/3 + 
       (8*(1 + shat)*(2 - 29*shat + 8*shat^2)*(Pi^2/6 - Log[shat]^2 + 
          2*Log[shat]*Log[1 + shat] + 2*PolyLog[2, -shat]))/(3*shat) + 
       24*(-1 + shat)*((2*I)*(Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])*
          (PolyLog[2, (1 - (I*Sqrt[shat])/Sqrt[4 - shat])/
             (1 + (I*Sqrt[shat])/Sqrt[4 - shat])] - PolyLog[2, 
            (1 + (I*Sqrt[shat])/Sqrt[4 - shat])/(1 - (I*Sqrt[shat])/Sqrt[
                4 - shat])]) - PolyLog[3, (1 - (I*Sqrt[shat])/Sqrt[4 - shat])/
           (1 + (I*Sqrt[shat])/Sqrt[4 - shat])] - PolyLog[3, 
          (1 + (I*Sqrt[shat])/Sqrt[4 - shat])/(1 - (I*Sqrt[shat])/
             Sqrt[4 - shat])] + (2*Zeta[3])/3) + 48*(-1 + shat)*
        ((Pi^2*Log[shat])/6 - Log[shat]^3/6 - 2*Log[shat]*PolyLog[2, -shat] + 
         4*PolyLog[3, -shat] + 3*Zeta[3])))/9 + 
    3*c1*(12*((ast^3*kappa^2*((-2*(-1 + shat)*(-295 + 89*shat + 122*shat^2))/
            (27*shat) - (4*(-60 - 94*shat + 25*shat^2)*
             (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]]))/(3*Sqrt[4 - shat]*
             Sqrt[shat]) + (8*(2 + 2*shat - 4*shat^2 + shat^3)*
             (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])^2)/shat + 
           (2*(-38 - 16*shat + 155*shat^2)*Log[shat])/(9*shat) - 
           8*Sqrt[4 - shat]*(-2 + shat)*Sqrt[shat]*(Pi/6 - 
             ArcTan[Sqrt[shat]/Sqrt[4 - shat]])*Log[shat] - 
           (2*(2 + 2*shat - 4*shat^2 + 3*shat^3)*Log[shat]^2)/(3*shat)))/9 + 
        (2*ast^3*kappa^2*((4*(-1 + shat)*(274 - 1391*shat + 31*shat^2))/
            (27*shat) + (8*(-20 + 87*shat + 114*shat^2)*Log[shat])/(9*shat) - 
           (8*(-1 + 9*shat + 9*shat^2)*Log[shat]^2)/(3*shat) + 
           (16*(1 + shat)*(1 - 10*shat + shat^2)*(Pi^2/6 - Log[shat]^2 + 
              2*Log[shat]*Log[1 + shat] + 2*PolyLog[2, -shat]))/(3*shat) + 
           32*(-1 + shat)*((Pi^2*Log[shat])/6 - Log[shat]^3/6 - 
             2*Log[shat]*PolyLog[2, -shat] + 4*PolyLog[3, -shat] + 
             3*Zeta[3])))/9) + 
      4*((ast^3*kappa^2*((-4*(-1 + shat)*(-295 + 89*shat + 122*shat^2))/
            (27*shat) + (8*(60 + 94*shat - 25*shat^2)*
             (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]]))/(3*Sqrt[4 - shat]*
             Sqrt[shat]) + (16*(2 + 2*shat - 4*shat^2 + shat^3)*
             (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])^2)/shat + 
           (4*(-38 - 16*shat + 155*shat^2)*Log[shat])/(9*shat) - 
           16*Sqrt[4 - shat]*(-2 + shat)*Sqrt[shat]*
            (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])*Log[shat] - 
           (4*(2 + 2*shat - 4*shat^2 + 3*shat^3)*Log[shat]^2)/(3*shat)))/9 + 
        (2*ast^3*kappa^2*((8*(-1 + shat)*(274 - 1391*shat + 31*shat^2))/
            (27*shat) + (16*(-20 + 87*shat + 114*shat^2)*Log[shat])/
            (9*shat) - (16*(-1 + 9*shat + 9*shat^2)*Log[shat]^2)/(3*shat) + 
           (32*(1 + shat)*(1 - 10*shat + shat^2)*(Pi^2/6 - Log[shat]^2 + 
              2*Log[shat]*Log[1 + shat] + 2*PolyLog[2, -shat]))/(3*shat) + 
           64*(-1 + shat)*((Pi^2*Log[shat])/6 - Log[shat]^3/6 - 
             2*Log[shat]*PolyLog[2, -shat] + 4*PolyLog[3, -shat] + 
             3*Zeta[3])))/9)), 
   20*ast^2*c1*kappa*(-((-1 + shat)*(360 + 269*shat - 613*shat^2 + 
          62*shat^3))/(81*shat) - ((-1 + shat)*(-216 - 253*shat + 17*shat^2 + 
         62*shat^3))/(81*shat) - (8*Sqrt[4 - shat]*(-2 + shat)*(1 + shat)*
        (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]]))/(3*Sqrt[shat]) + 
      (4*(12 + 15*shat - 12*shat^2 - 3*shat^3 + 2*shat^4)*
        (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])^2)/(3*shat) - 
      (2*(-43 - 42*shat + 72*shat^2)*Log[shat])/27 - 
      (2*(12 + 5*shat - 12*shat^2 + 24*shat^3)*Log[shat])/(27*shat) - 
      ((-12 - shat + 36*shat^2 - 3*shat^3 + 2*shat^4)*Log[shat]^2)/(9*shat) - 
      ((-1 + shat)^2*(12 + shat)*(1 + 2*shat)*(Log[shat]^2 + 
         2*PolyLog[2, 1 - shat]))/(9*shat) - 
      (((2*I)/9)*Sqrt[4 - shat]*(-1 + shat)^2*(2 + shat)*(1 + 2*shat)*
        (-PolyLog[2, (4*(1 - shat))/((1 - (I*Sqrt[shat])/Sqrt[4 - shat])^2*
             (4 - shat))] + PolyLog[2, (4*(1 - shat))/
           ((1 + (I*Sqrt[shat])/Sqrt[4 - shat])^2*(4 - shat))]))/
       shat^(3/2)) + (16*ast^2*c4*kappa*
      (-((-1 + shat)*(288 + 581*shat + 2921*shat^2 + 4604*shat^3))/
        (162*shat) - (8*Sqrt[4 - shat]*(-2 + shat)*(1 + shat)*
         (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]]))/(3*Sqrt[shat]) + 
       (4*(12 + 15*shat - 12*shat^2 - 3*shat^3 + 2*shat^4)*
         (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])^2)/(3*shat) + 
       ((-24 + 67*shat + 432*shat^2 + 996*shat^3)*Log[shat])/(27*shat) - 
       ((-12 - 10*shat + 54*shat^2 - 3*shat^3 + 2*shat^4)*Log[shat]^2)/
        (9*shat) - (2*(-1 + shat)*(-6 - 11*shat + 16*shat^2 + 37*shat^3)*
         (Log[shat]^2 + 2*PolyLog[2, 1 - shat]))/(9*shat) - 
       (((2*I)/9)*Sqrt[4 - shat]*(-1 + shat)^2*(2 + shat)*(1 + 2*shat)*
         (-PolyLog[2, (4*(1 - shat))/((1 - (I*Sqrt[shat])/Sqrt[4 - shat])^2*
              (4 - shat))] + PolyLog[2, (4*(1 - shat))/
            ((1 + (I*Sqrt[shat])/Sqrt[4 - shat])^2*(4 - shat))]))/
        shat^(3/2) - 16*shat^2*(-(Pi^2*Log[shat])/6 - Log[shat]^3/6 - 
         Log[shat]*PolyLog[2, shat] + 2*PolyLog[3, shat] - 2*Zeta[3])))/3 + 
    (16*ast^2*c3*kappa^2*(-((-1 + shat)*(288 + 581*shat + 2921*shat^2 + 
           4604*shat^3))/(162*shat) - (8*Sqrt[4 - shat]*(-2 + shat)*
         (1 + shat)*(Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]]))/
        (3*Sqrt[shat]) + (4*(12 + 15*shat - 12*shat^2 - 3*shat^3 + 2*shat^4)*
         (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])^2)/(3*shat) + 
       ((-24 + 67*shat + 432*shat^2 + 996*shat^3)*Log[shat])/(27*shat) - 
       ((-12 - 10*shat + 54*shat^2 - 3*shat^3 + 2*shat^4)*Log[shat]^2)/
        (9*shat) - (2*(-1 + shat)*(-6 - 11*shat + 16*shat^2 + 37*shat^3)*
         (Log[shat]^2 + 2*PolyLog[2, 1 - shat]))/(9*shat) - 
       (((2*I)/9)*Sqrt[4 - shat]*(-1 + shat)^2*(2 + shat)*(1 + 2*shat)*
         (-PolyLog[2, (4*(1 - shat))/((1 - (I*Sqrt[shat])/Sqrt[4 - shat])^2*
              (4 - shat))] + PolyLog[2, (4*(1 - shat))/
            ((1 + (I*Sqrt[shat])/Sqrt[4 - shat])^2*(4 - shat))]))/
        shat^(3/2) - 16*shat^2*(-(Pi^2*Log[shat])/6 - Log[shat]^3/6 - 
         Log[shat]*PolyLog[2, shat] + 2*PolyLog[3, shat] - 2*Zeta[3])))/27, 
   0}, 
  {c4*(-(ast^3*kappa^2*((4*(-1 + shat)*(64 - 359*shat + 37*shat^2))/
           (27*shat) + (16*Sqrt[4 - shat]*(-2 + shat)*
            (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]]))/Sqrt[shat] - 
          (8*(12 - 5*shat - 2*shat^2 + shat^3)*
            (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])^2)/shat + 
          (8*(6 - 19*shat + 47*shat^2)*Log[shat])/(9*shat) + 
          (2*(-12 + 23*shat - 10*shat^2 + shat^3)*Log[shat]^2)/(3*shat) + 
          (2*(-1 + shat)^2*(12 + shat)*(Log[shat]^2 + 
             2*PolyLog[2, 1 - shat]))/(3*shat) + (((4*I)/3)*Sqrt[4 - shat]*
            (-1 + shat)^2*(2 + shat)*(-PolyLog[2, (4*(1 - shat))/
                ((1 - (I*Sqrt[shat])/Sqrt[4 - shat])^2*(4 - shat))] + 
             PolyLog[2, (4*(1 - shat))/((1 + (I*Sqrt[shat])/Sqrt[4 - shat])^2*
                (4 - shat))]))/shat^(3/2)))/3 + 
      (2*ast^3*kappa^2*(((-1 + shat)*(8 + 227*shat + 179*shat^2))/(3*shat) - 
         2*(13 + 56*shat)*Log[shat] + 2*(-1 + 2*shat)*Log[shat]^2 + 
         2*(-1 + shat)*(-1 + 9*shat)*(Log[shat]^2 + 2*PolyLog[2, 1 - shat]) + 
         32*shat*(-(Pi^2*Log[shat])/6 - Log[shat]^3/6 - 
           Log[shat]*PolyLog[2, shat] + 2*PolyLog[3, shat] - 2*Zeta[3])))/
       3) + (2*ast^3*c3*kappa^3*
      ((2*(-((-1 + shat)*(-295 + 89*shat + 122*shat^2)) - 
          (3*Sqrt[shat]*(-60 - 94*shat + 25*shat^2)*
            (Pi - 6*ArcTan[Sqrt[shat]/Sqrt[4 - shat]]))/Sqrt[4 - shat] + 
          3*(2 + 2*shat - 4*shat^2 + shat^3)*
           (Pi - 6*ArcTan[Sqrt[shat]/Sqrt[4 - shat]])^2 + 
          3*(-38 - 16*shat + 155*shat^2)*Log[shat] - 18*Sqrt[4 - shat]*
           (-2 + shat)*shat^(3/2)*(Pi - 6*ArcTan[Sqrt[shat]/Sqrt[4 - shat]])*
           Log[shat] - 9*(2 + 2*shat - 4*shat^2 + 3*shat^3)*Log[shat]^2))/
        (9*shat) + (2*(2*(-1 + shat)*Sqrt[shat]*(64 - 359*shat + 37*shat^2) + 
          36*Sqrt[4 - shat]*(-2 + shat)*shat*
           (Pi - 6*ArcTan[Sqrt[shat]/Sqrt[4 - shat]]) - 
          3*Sqrt[shat]*(12 - 5*shat - 2*shat^2 + shat^3)*
           (Pi - 6*ArcTan[Sqrt[shat]/Sqrt[4 - shat]])^2 + 
          12*Sqrt[shat]*(6 - 19*shat + 47*shat^2)*Log[shat] + 
          9*Sqrt[shat]*(-12 + 23*shat - 10*shat^2 + shat^3)*Log[shat]^2 + 
          9*(-1 + shat)^2*Sqrt[shat]*(12 + shat)*(Log[shat]^2 + 
            2*PolyLog[2, 1 - shat]) + (18*I)*Sqrt[4 - shat]*(-1 + shat)^2*
           (2 + shat)*(-PolyLog[2, (-4*(-1 + shat))/(Sqrt[4 - shat] - 
                 I*Sqrt[shat])^2] + PolyLog[2, (-4*(-1 + shat))/
              (Sqrt[4 - shat] + I*Sqrt[shat])^2])))/(9*shat^(3/2)) - 
       2*(370 - 20/shat - 356*shat + 6*shat^2 + 
         ((-1 + shat)*(8 + 227*shat + 179*shat^2))/shat - 
         16*Sqrt[-((-4 + shat)*shat)]*(Pi - 
           6*ArcTan[Sqrt[shat]/Sqrt[4 - shat]]) + (-2 + shat)*(-3 + 2*shat)*
          (Pi - 6*ArcTan[Sqrt[shat]/Sqrt[4 - shat]])^2 - 
         6*(13 + 56*shat)*Log[shat] + (4*(-2 + 37*shat + 34*shat^2)*
           Log[shat])/shat - 6*Sqrt[-((-4 + shat)*shat)]*(-3 + 2*shat)*
          (Pi - 6*ArcTan[Sqrt[shat]/Sqrt[4 - shat]])*Log[shat] - 
         2*(-1 + shat)*(Pi - 6*ArcTan[Sqrt[shat]/Sqrt[4 - shat]])^2*
          Log[shat] + 6*(-1 + 2*shat)*Log[shat]^2 - 
         3*(10 - 13*shat + 6*shat^2)*Log[shat]^2 - 2*(-1 + shat)*
          Log[shat]^3 + 6*(-1 + shat)*(-1 + 9*shat)*(Log[shat]^2 + 
           2*PolyLog[2, 1 - shat]) + 4*(1 + shat)*(-3 + 2*shat)*
          (Pi^2 - 6*Log[shat]^2 + 12*Log[shat]*Log[1 + shat] + 
           12*PolyLog[2, -shat]) + 72*(-1 + shat)*
          ((I/3)*(Pi - 6*ArcTan[Sqrt[shat]/Sqrt[4 - shat]])*
            (PolyLog[2, (Sqrt[4 - shat] - I*Sqrt[shat])/(Sqrt[4 - shat] + 
                I*Sqrt[shat])] - PolyLog[2, (Sqrt[4 - shat] + I*Sqrt[shat])/(
                Sqrt[4 - shat] - I*Sqrt[shat])]) - PolyLog[3, 
            (Sqrt[4 - shat] - I*Sqrt[shat])/(Sqrt[4 - shat] + 
              I*Sqrt[shat])] - PolyLog[3, (Sqrt[4 - shat] + I*Sqrt[shat])/
             (Sqrt[4 - shat] - I*Sqrt[shat])] + (2*Zeta[3])/3) - 
         16*shat*(Pi^2*Log[shat] + Log[shat]^3 + 6*Log[shat]*
            PolyLog[2, shat] - 12*PolyLog[3, shat] + 12*Zeta[3]) + 
         8*(-1 + shat)*(Pi^2*Log[shat] - Log[shat]^3 - 12*Log[shat]*
            PolyLog[2, -shat] + 24*PolyLog[3, -shat] + 18*Zeta[3])) + 
       (16*(((-1 + shat)*(274 - 1391*shat + 31*shat^2))/shat + 
          (6*(-20 + 87*shat + 114*shat^2)*Log[shat])/shat - 
          (18*(-1 + 9*shat + 9*shat^2)*Log[shat]^2)/shat + 
          (6*(1 + shat)*(1 - 10*shat + shat^2)*(Pi^2 - 6*Log[shat]^2 + 
             12*Log[shat]*Log[1 + shat] + 12*PolyLog[2, -shat]))/shat + 
          36*(-1 + shat)*(Pi^2*Log[shat] - Log[shat]^3 - 12*Log[shat]*
             PolyLog[2, -shat] + 24*PolyLog[3, -shat] + 18*Zeta[3])))/9))/81, 
   c3*(-(ast^3*kappa^2*((4*(-1 + shat)*(64 - 359*shat + 37*shat^2))/
           (27*shat) + (16*Sqrt[4 - shat]*(-2 + shat)*
            (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]]))/Sqrt[shat] - 
          (8*(12 - 5*shat - 2*shat^2 + shat^3)*
            (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])^2)/shat + 
          (8*(6 - 19*shat + 47*shat^2)*Log[shat])/(9*shat) + 
          (2*(-12 + 23*shat - 10*shat^2 + shat^3)*Log[shat]^2)/(3*shat) + 
          (2*(-1 + shat)^2*(12 + shat)*(Log[shat]^2 + 
             2*PolyLog[2, 1 - shat]))/(3*shat) + (((4*I)/3)*Sqrt[4 - shat]*
            (-1 + shat)^2*(2 + shat)*(-PolyLog[2, (4*(1 - shat))/
                ((1 - (I*Sqrt[shat])/Sqrt[4 - shat])^2*(4 - shat))] + 
             PolyLog[2, (4*(1 - shat))/((1 + (I*Sqrt[shat])/Sqrt[4 - shat])^2*
                (4 - shat))]))/shat^(3/2)))/3 + 
      (2*ast^3*kappa^2*(((-1 + shat)*(8 + 227*shat + 179*shat^2))/(3*shat) - 
         2*(13 + 56*shat)*Log[shat] + 2*(-1 + 2*shat)*Log[shat]^2 + 
         2*(-1 + shat)*(-1 + 9*shat)*(Log[shat]^2 + 2*PolyLog[2, 1 - shat]) + 
         32*shat*(-(Pi^2*Log[shat])/6 - Log[shat]^3/6 - 
           Log[shat]*PolyLog[2, shat] + 2*PolyLog[3, shat] - 2*Zeta[3])))/
       3) + (2*ast^3*kappa^3*
      ((2*(-((-1 + shat)*(-295 + 89*shat + 122*shat^2)) - 
          (3*Sqrt[shat]*(-60 - 94*shat + 25*shat^2)*
            (Pi - 6*ArcTan[Sqrt[shat]/Sqrt[4 - shat]]))/Sqrt[4 - shat] + 
          3*(2 + 2*shat - 4*shat^2 + shat^3)*
           (Pi - 6*ArcTan[Sqrt[shat]/Sqrt[4 - shat]])^2 + 
          3*(-38 - 16*shat + 155*shat^2)*Log[shat] - 18*Sqrt[4 - shat]*
           (-2 + shat)*shat^(3/2)*(Pi - 6*ArcTan[Sqrt[shat]/Sqrt[4 - shat]])*
           Log[shat] - 9*(2 + 2*shat - 4*shat^2 + 3*shat^3)*Log[shat]^2))/
        (9*shat) + (2*(2*(-1 + shat)*Sqrt[shat]*(64 - 359*shat + 37*shat^2) + 
          36*Sqrt[4 - shat]*(-2 + shat)*shat*
           (Pi - 6*ArcTan[Sqrt[shat]/Sqrt[4 - shat]]) - 
          3*Sqrt[shat]*(12 - 5*shat - 2*shat^2 + shat^3)*
           (Pi - 6*ArcTan[Sqrt[shat]/Sqrt[4 - shat]])^2 + 
          12*Sqrt[shat]*(6 - 19*shat + 47*shat^2)*Log[shat] + 
          9*Sqrt[shat]*(-12 + 23*shat - 10*shat^2 + shat^3)*Log[shat]^2 + 
          9*(-1 + shat)^2*Sqrt[shat]*(12 + shat)*(Log[shat]^2 + 
            2*PolyLog[2, 1 - shat]) + (18*I)*Sqrt[4 - shat]*(-1 + shat)^2*
           (2 + shat)*(-PolyLog[2, (-4*(-1 + shat))/(Sqrt[4 - shat] - 
                 I*Sqrt[shat])^2] + PolyLog[2, (-4*(-1 + shat))/
              (Sqrt[4 - shat] + I*Sqrt[shat])^2])))/(9*shat^(3/2)) - 
       2*(370 - 20/shat - 356*shat + 6*shat^2 + 
         ((-1 + shat)*(8 + 227*shat + 179*shat^2))/shat - 
         16*Sqrt[-((-4 + shat)*shat)]*(Pi - 
           6*ArcTan[Sqrt[shat]/Sqrt[4 - shat]]) + (-2 + shat)*(-3 + 2*shat)*
          (Pi - 6*ArcTan[Sqrt[shat]/Sqrt[4 - shat]])^2 - 
         6*(13 + 56*shat)*Log[shat] + (4*(-2 + 37*shat + 34*shat^2)*
           Log[shat])/shat - 6*Sqrt[-((-4 + shat)*shat)]*(-3 + 2*shat)*
          (Pi - 6*ArcTan[Sqrt[shat]/Sqrt[4 - shat]])*Log[shat] - 
         2*(-1 + shat)*(Pi - 6*ArcTan[Sqrt[shat]/Sqrt[4 - shat]])^2*
          Log[shat] + 6*(-1 + 2*shat)*Log[shat]^2 - 
         3*(10 - 13*shat + 6*shat^2)*Log[shat]^2 - 2*(-1 + shat)*
          Log[shat]^3 + 6*(-1 + shat)*(-1 + 9*shat)*(Log[shat]^2 + 
           2*PolyLog[2, 1 - shat]) + 4*(1 + shat)*(-3 + 2*shat)*
          (Pi^2 - 6*Log[shat]^2 + 12*Log[shat]*Log[1 + shat] + 
           12*PolyLog[2, -shat]) + 72*(-1 + shat)*
          ((I/3)*(Pi - 6*ArcTan[Sqrt[shat]/Sqrt[4 - shat]])*
            (PolyLog[2, (Sqrt[4 - shat] - I*Sqrt[shat])/(Sqrt[4 - shat] + 
                I*Sqrt[shat])] - PolyLog[2, (Sqrt[4 - shat] + I*Sqrt[shat])/(
                Sqrt[4 - shat] - I*Sqrt[shat])]) - PolyLog[3, 
            (Sqrt[4 - shat] - I*Sqrt[shat])/(Sqrt[4 - shat] + 
              I*Sqrt[shat])] - PolyLog[3, (Sqrt[4 - shat] + I*Sqrt[shat])/
             (Sqrt[4 - shat] - I*Sqrt[shat])] + (2*Zeta[3])/3) - 
         16*shat*(Pi^2*Log[shat] + Log[shat]^3 + 6*Log[shat]*
            PolyLog[2, shat] - 12*PolyLog[3, shat] + 12*Zeta[3]) + 
         8*(-1 + shat)*(Pi^2*Log[shat] - Log[shat]^3 - 12*Log[shat]*
            PolyLog[2, -shat] + 24*PolyLog[3, -shat] + 18*Zeta[3])) + 
       (16*(((-1 + shat)*(274 - 1391*shat + 31*shat^2))/shat + 
          (6*(-20 + 87*shat + 114*shat^2)*Log[shat])/shat - 
          (18*(-1 + 9*shat + 9*shat^2)*Log[shat]^2)/shat + 
          (6*(1 + shat)*(1 - 10*shat + shat^2)*(Pi^2 - 6*Log[shat]^2 + 
             12*Log[shat]*Log[1 + shat] + 12*PolyLog[2, -shat]))/shat + 
          36*(-1 + shat)*(Pi^2*Log[shat] - Log[shat]^3 - 12*Log[shat]*
             PolyLog[2, -shat] + 24*PolyLog[3, -shat] + 18*Zeta[3])))/9))/81, 
   -(ast^3*c3*kappa^2*(((-1 + shat)*(328 + 607*shat + 1759*shat^2))/
         (27*shat) + (16*Sqrt[4 - shat]*(-2 + shat)*
          (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]]))/Sqrt[shat] - 
        (8*(12 - 5*shat - 2*shat^2 + shat^3)*
          (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])^2)/shat - 
        (2*(-24 + 193*shat + 316*shat^2)*Log[shat])/(9*shat) + 
        (2*(-12 + 20*shat - 4*shat^2 + shat^3)*Log[shat]^2)/(3*shat) + 
        (8*(-1 + shat)*(-3 + 2*shat + 7*shat^2)*(Log[shat]^2 + 
           2*PolyLog[2, 1 - shat]))/(3*shat) + 
        (((4*I)/3)*Sqrt[4 - shat]*(-1 + shat)^2*(2 + shat)*
          (-PolyLog[2, (4*(1 - shat))/((1 - (I*Sqrt[shat])/Sqrt[4 - shat])^2*(
                4 - shat))] + PolyLog[2, (4*(1 - shat))/
             ((1 + (I*Sqrt[shat])/Sqrt[4 - shat])^2*(4 - shat))]))/
         shat^(3/2) + 32*shat*(-(Pi^2*Log[shat])/6 - Log[shat]^3/6 - 
          Log[shat]*PolyLog[2, shat] + 2*PolyLog[3, shat] - 2*Zeta[3])))/3 - 
    (ast^3*kappa^3*(((-1 + shat)*(2194 - 8285*shat + 1693*shat^2))/
        (27*shat) - (4*(36 - 70*shat + 13*shat^2)*
         (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]]))/(3*Sqrt[4 - shat]*
         Sqrt[shat]) + (4*(-20 + 32*shat - 25*shat^2 + 6*shat^3)*
         (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])^2)/shat + 
       (2*(-106 + 361*shat + 499*shat^2)*Log[shat])/(9*shat) - 
       4*Sqrt[4 - shat]*Sqrt[shat]*(-13 + 8*shat)*
        (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])*Log[shat] - 
       24*(-1 + shat)*(Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])^2*
        Log[shat] - ((20 + 66*shat + 33*shat^2 + 22*shat^3)*Log[shat]^2)/
        (3*shat) - (2*(-1 + shat)*Log[shat]^3)/3 + 
       (8*(-1 + shat)*(-3 + 2*shat + 7*shat^2)*(Log[shat]^2 + 
          2*PolyLog[2, 1 - shat]))/(3*shat) + 
       (((4*I)/3)*Sqrt[4 - shat]*(-1 + shat)^2*(2 + shat)*
         (-PolyLog[2, (4*(1 - shat))/((1 - (I*Sqrt[shat])/Sqrt[4 - shat])^2*
              (4 - shat))] + PolyLog[2, (4*(1 - shat))/
            ((1 + (I*Sqrt[shat])/Sqrt[4 - shat])^2*(4 - shat))]))/
        shat^(3/2) + (8*(1 + shat)*(2 - 29*shat + 8*shat^2)*
         (Pi^2/6 - Log[shat]^2 + 2*Log[shat]*Log[1 + shat] + 
          2*PolyLog[2, -shat]))/(3*shat) + 32*shat*(-(Pi^2*Log[shat])/6 - 
         Log[shat]^3/6 - Log[shat]*PolyLog[2, shat] + 2*PolyLog[3, shat] - 
         2*Zeta[3]) + 24*(-1 + shat)*
        ((2*I)*(Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])*
          (PolyLog[2, (1 - (I*Sqrt[shat])/Sqrt[4 - shat])/
             (1 + (I*Sqrt[shat])/Sqrt[4 - shat])] - PolyLog[2, 
            (1 + (I*Sqrt[shat])/Sqrt[4 - shat])/(1 - (I*Sqrt[shat])/Sqrt[
                4 - shat])]) - PolyLog[3, (1 - (I*Sqrt[shat])/Sqrt[4 - shat])/
           (1 + (I*Sqrt[shat])/Sqrt[4 - shat])] - PolyLog[3, 
          (1 + (I*Sqrt[shat])/Sqrt[4 - shat])/(1 - (I*Sqrt[shat])/
             Sqrt[4 - shat])] + (2*Zeta[3])/3) + 48*(-1 + shat)*
        ((Pi^2*Log[shat])/6 - Log[shat]^3/6 - 2*Log[shat]*PolyLog[2, -shat] + 
         4*PolyLog[3, -shat] + 3*Zeta[3])))/27 + 
    (2*ast^3*c2*kappa^3*((8*(-1 + shat)*(274 - 1391*shat + 31*shat^2))/
        (27*shat) + (16*(-20 + 87*shat + 114*shat^2)*Log[shat])/(9*shat) - 
       (16*(-1 + 9*shat + 9*shat^2)*Log[shat]^2)/(3*shat) + 
       (32*(1 + shat)*(1 - 10*shat + shat^2)*(Pi^2/6 - Log[shat]^2 + 
          2*Log[shat]*Log[1 + shat] + 2*PolyLog[2, -shat]))/(3*shat) + 
       64*(-1 + shat)*((Pi^2*Log[shat])/6 - Log[shat]^3/6 - 
         2*Log[shat]*PolyLog[2, -shat] + 4*PolyLog[3, -shat] + 3*Zeta[3])))/
     9, -2*ast^3*c1*kappa^2*((4*(-1 + shat)*(64 - 359*shat + 37*shat^2))/
       (27*shat) + (16*Sqrt[4 - shat]*(-2 + shat)*
        (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]]))/Sqrt[shat] - 
      (8*(12 - 5*shat - 2*shat^2 + shat^3)*
        (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])^2)/shat + 
      (8*(6 - 19*shat + 47*shat^2)*Log[shat])/(9*shat) + 
      (2*(-12 + 23*shat - 10*shat^2 + shat^3)*Log[shat]^2)/(3*shat) + 
      (2*(-1 + shat)^2*(12 + shat)*(Log[shat]^2 + 2*PolyLog[2, 1 - shat]))/
       (3*shat) + (((4*I)/3)*Sqrt[4 - shat]*(-1 + shat)^2*(2 + shat)*
        (-PolyLog[2, (4*(1 - shat))/((1 - (I*Sqrt[shat])/Sqrt[4 - shat])^2*
             (4 - shat))] + PolyLog[2, (4*(1 - shat))/
           ((1 + (I*Sqrt[shat])/Sqrt[4 - shat])^2*(4 - shat))]))/
       shat^(3/2)) - (ast^3*c4*kappa^2*
      (((-1 + shat)*(328 + 607*shat + 1759*shat^2))/(27*shat) + 
       (16*Sqrt[4 - shat]*(-2 + shat)*(Pi/6 - ArcTan[Sqrt[shat]/
            Sqrt[4 - shat]]))/Sqrt[shat] - 
       (8*(12 - 5*shat - 2*shat^2 + shat^3)*
         (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])^2)/shat - 
       (2*(-24 + 193*shat + 316*shat^2)*Log[shat])/(9*shat) + 
       (2*(-12 + 20*shat - 4*shat^2 + shat^3)*Log[shat]^2)/(3*shat) + 
       (8*(-1 + shat)*(-3 + 2*shat + 7*shat^2)*(Log[shat]^2 + 
          2*PolyLog[2, 1 - shat]))/(3*shat) + 
       (((4*I)/3)*Sqrt[4 - shat]*(-1 + shat)^2*(2 + shat)*
         (-PolyLog[2, (4*(1 - shat))/((1 - (I*Sqrt[shat])/Sqrt[4 - shat])^2*
              (4 - shat))] + PolyLog[2, (4*(1 - shat))/
            ((1 + (I*Sqrt[shat])/Sqrt[4 - shat])^2*(4 - shat))]))/
        shat^(3/2) + 32*shat*(-(Pi^2*Log[shat])/6 - Log[shat]^3/6 - 
         Log[shat]*PolyLog[2, shat] + 2*PolyLog[3, shat] - 2*Zeta[3])))/3 - 
    (ast^3*c3*kappa^3*(((-1 + shat)*(2194 - 8285*shat + 1693*shat^2))/
        (27*shat) - (4*(36 - 70*shat + 13*shat^2)*
         (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]]))/(3*Sqrt[4 - shat]*
         Sqrt[shat]) + (4*(-20 + 32*shat - 25*shat^2 + 6*shat^3)*
         (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])^2)/shat + 
       (2*(-106 + 361*shat + 499*shat^2)*Log[shat])/(9*shat) - 
       4*Sqrt[4 - shat]*Sqrt[shat]*(-13 + 8*shat)*
        (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])*Log[shat] - 
       24*(-1 + shat)*(Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])^2*
        Log[shat] - ((20 + 66*shat + 33*shat^2 + 22*shat^3)*Log[shat]^2)/
        (3*shat) - (2*(-1 + shat)*Log[shat]^3)/3 + 
       (8*(-1 + shat)*(-3 + 2*shat + 7*shat^2)*(Log[shat]^2 + 
          2*PolyLog[2, 1 - shat]))/(3*shat) + 
       (((4*I)/3)*Sqrt[4 - shat]*(-1 + shat)^2*(2 + shat)*
         (-PolyLog[2, (4*(1 - shat))/((1 - (I*Sqrt[shat])/Sqrt[4 - shat])^2*
              (4 - shat))] + PolyLog[2, (4*(1 - shat))/
            ((1 + (I*Sqrt[shat])/Sqrt[4 - shat])^2*(4 - shat))]))/
        shat^(3/2) + (8*(1 + shat)*(2 - 29*shat + 8*shat^2)*
         (Pi^2/6 - Log[shat]^2 + 2*Log[shat]*Log[1 + shat] + 
          2*PolyLog[2, -shat]))/(3*shat) + 32*shat*(-(Pi^2*Log[shat])/6 - 
         Log[shat]^3/6 - Log[shat]*PolyLog[2, shat] + 2*PolyLog[3, shat] - 
         2*Zeta[3]) + 24*(-1 + shat)*
        ((2*I)*(Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])*
          (PolyLog[2, (1 - (I*Sqrt[shat])/Sqrt[4 - shat])/
             (1 + (I*Sqrt[shat])/Sqrt[4 - shat])] - PolyLog[2, 
            (1 + (I*Sqrt[shat])/Sqrt[4 - shat])/(1 - (I*Sqrt[shat])/Sqrt[
                4 - shat])]) - PolyLog[3, (1 - (I*Sqrt[shat])/Sqrt[4 - shat])/
           (1 + (I*Sqrt[shat])/Sqrt[4 - shat])] - PolyLog[3, 
          (1 + (I*Sqrt[shat])/Sqrt[4 - shat])/(1 - (I*Sqrt[shat])/
             Sqrt[4 - shat])] + (2*Zeta[3])/3) + 48*(-1 + shat)*
        ((Pi^2*Log[shat])/6 - Log[shat]^3/6 - 2*Log[shat]*PolyLog[2, -shat] + 
         4*PolyLog[3, -shat] + 3*Zeta[3])))/27, 
   (-16*ast^3*c3*kappa^2*(((-1 + shat)*(328 + 607*shat + 1759*shat^2))/
        (27*shat) + (16*Sqrt[4 - shat]*(-2 + shat)*
         (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]]))/Sqrt[shat] - 
       (8*(12 - 5*shat - 2*shat^2 + shat^3)*
         (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])^2)/shat - 
       (2*(-24 + 193*shat + 316*shat^2)*Log[shat])/(9*shat) + 
       (2*(-12 + 20*shat - 4*shat^2 + shat^3)*Log[shat]^2)/(3*shat) + 
       (8*(-1 + shat)*(-3 + 2*shat + 7*shat^2)*(Log[shat]^2 + 
          2*PolyLog[2, 1 - shat]))/(3*shat) + 
       (((4*I)/3)*Sqrt[4 - shat]*(-1 + shat)^2*(2 + shat)*
         (-PolyLog[2, (4*(1 - shat))/((1 - (I*Sqrt[shat])/Sqrt[4 - shat])^2*
              (4 - shat))] + PolyLog[2, (4*(1 - shat))/
            ((1 + (I*Sqrt[shat])/Sqrt[4 - shat])^2*(4 - shat))]))/
        shat^(3/2) + 32*shat*(-(Pi^2*Log[shat])/6 - Log[shat]^3/6 - 
         Log[shat]*PolyLog[2, shat] + 2*PolyLog[3, shat] - 2*Zeta[3])))/3 - 
    (16*ast^3*kappa^3*(((-1 + shat)*(2194 - 8285*shat + 1693*shat^2))/
        (27*shat) - (4*(36 - 70*shat + 13*shat^2)*
         (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]]))/(3*Sqrt[4 - shat]*
         Sqrt[shat]) + (4*(-20 + 32*shat - 25*shat^2 + 6*shat^3)*
         (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])^2)/shat + 
       (2*(-106 + 361*shat + 499*shat^2)*Log[shat])/(9*shat) - 
       4*Sqrt[4 - shat]*Sqrt[shat]*(-13 + 8*shat)*
        (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])*Log[shat] - 
       24*(-1 + shat)*(Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])^2*
        Log[shat] - ((20 + 66*shat + 33*shat^2 + 22*shat^3)*Log[shat]^2)/
        (3*shat) - (2*(-1 + shat)*Log[shat]^3)/3 + 
       (8*(-1 + shat)*(-3 + 2*shat + 7*shat^2)*(Log[shat]^2 + 
          2*PolyLog[2, 1 - shat]))/(3*shat) + 
       (((4*I)/3)*Sqrt[4 - shat]*(-1 + shat)^2*(2 + shat)*
         (-PolyLog[2, (4*(1 - shat))/((1 - (I*Sqrt[shat])/Sqrt[4 - shat])^2*
              (4 - shat))] + PolyLog[2, (4*(1 - shat))/
            ((1 + (I*Sqrt[shat])/Sqrt[4 - shat])^2*(4 - shat))]))/
        shat^(3/2) + (8*(1 + shat)*(2 - 29*shat + 8*shat^2)*
         (Pi^2/6 - Log[shat]^2 + 2*Log[shat]*Log[1 + shat] + 
          2*PolyLog[2, -shat]))/(3*shat) + 32*shat*(-(Pi^2*Log[shat])/6 - 
         Log[shat]^3/6 - Log[shat]*PolyLog[2, shat] + 2*PolyLog[3, shat] - 
         2*Zeta[3]) + 24*(-1 + shat)*
        ((2*I)*(Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])*
          (PolyLog[2, (1 - (I*Sqrt[shat])/Sqrt[4 - shat])/
             (1 + (I*Sqrt[shat])/Sqrt[4 - shat])] - PolyLog[2, 
            (1 + (I*Sqrt[shat])/Sqrt[4 - shat])/(1 - (I*Sqrt[shat])/Sqrt[
                4 - shat])]) - PolyLog[3, (1 - (I*Sqrt[shat])/Sqrt[4 - shat])/
           (1 + (I*Sqrt[shat])/Sqrt[4 - shat])] - PolyLog[3, 
          (1 + (I*Sqrt[shat])/Sqrt[4 - shat])/(1 - (I*Sqrt[shat])/
             Sqrt[4 - shat])] + (2*Zeta[3])/3) + 48*(-1 + shat)*
        ((Pi^2*Log[shat])/6 - Log[shat]^3/6 - 2*Log[shat]*PolyLog[2, -shat] + 
         4*PolyLog[3, -shat] + 3*Zeta[3])))/27 + 
    3*c2*(768*Pi^3*((ast^3*kappa^3*(-1 + shat)*(1 - 31*shat + 401*shat^2 + 
           49*shat^3))/(10368*Pi^3*shat^2) - (ast^3*kappa^3*(-1 + shat)*
          (27 - 9605*shat + 55339*shat^2 + 331*shat^3))/
         (279936*Pi^3*shat^2) - (ast^3*kappa^3*(18 + 16*shat + shat^2)*
          Log[shat])/(864*Pi^3) + (ast^3*kappa^3*(-320 + 1878*shat + 
           2256*shat^2 + 27*shat^3)*Log[shat])/(23328*Pi^3*shat) - 
        (ast^3*kappa^3*Log[shat]^2)/(144*Pi^3) - 
        (ast^3*kappa^3*(-8 + 45*shat + 72*shat^2)*Log[shat]^2)/
         (3888*Pi^3*shat) + (ast^3*kappa^3*(1 + shat)*(1 - 10*shat + shat^2)*
          (Pi^2/6 - Log[shat]^2 + 2*Log[shat]*Log[1 + shat] + 
           2*PolyLog[2, -shat]))/(243*Pi^3*shat) + 
        (2*ast^3*kappa^3*(-1 + shat)*((Pi^2*Log[shat])/6 - Log[shat]^3/6 - 
           2*Log[shat]*PolyLog[2, -shat] + 4*PolyLog[3, -shat] + 3*Zeta[3]))/
         (81*Pi^3)) + 
      12*((-2*ast^3*kappa^3*(((-1 + shat)*(8 + 227*shat + 179*shat^2))/
            (3*shat) - 2*(13 + 56*shat)*Log[shat] + 2*(-1 + 2*shat)*
            Log[shat]^2 + 2*(-1 + shat)*(-1 + 9*shat)*(Log[shat]^2 + 
             2*PolyLog[2, 1 - shat]) + 32*shat*(-(Pi^2*Log[shat])/6 - 
             Log[shat]^3/6 - Log[shat]*PolyLog[2, shat] + 
             2*PolyLog[3, shat] - 2*Zeta[3])))/27 - 
        (2*ast^3*kappa^3*((2*(-1 + shat)*(10 - 175*shat + 3*shat^2))/
            (3*shat) - 32*Sqrt[4 - shat]*Sqrt[shat]*
            (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]]) + 12*(-2 + shat)*
            (-3 + 2*shat)*(Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])^2 + 
           (4*(-2 + 37*shat + 34*shat^2)*Log[shat])/(3*shat) - 
           12*Sqrt[4 - shat]*Sqrt[shat]*(-3 + 2*shat)*
            (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])*Log[shat] - 
           24*(-1 + shat)*(Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])^2*
            Log[shat] + (-10 + 13*shat - 6*shat^2)*Log[shat]^2 - 
           (2*(-1 + shat)*Log[shat]^3)/3 + 8*(1 + shat)*(-3 + 2*shat)*
            (Pi^2/6 - Log[shat]^2 + 2*Log[shat]*Log[1 + shat] + 
             2*PolyLog[2, -shat]) + 24*(-1 + shat)*
            ((2*I)*(Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])*
              (PolyLog[2, (1 - (I*Sqrt[shat])/Sqrt[4 - shat])/
                 (1 + (I*Sqrt[shat])/Sqrt[4 - shat])] - PolyLog[2, 
                (1 + (I*Sqrt[shat])/Sqrt[4 - shat])/(1 - (I*Sqrt[shat])/
                   Sqrt[4 - shat])]) - PolyLog[3, (1 - (I*Sqrt[shat])/
                 Sqrt[4 - shat])/(1 + (I*Sqrt[shat])/Sqrt[4 - shat])] - 
             PolyLog[3, (1 + (I*Sqrt[shat])/Sqrt[4 - shat])/(1 - 
                (I*Sqrt[shat])/Sqrt[4 - shat])] + (2*Zeta[3])/3) + 
           16*(-1 + shat)*((Pi^2*Log[shat])/6 - Log[shat]^3/6 - 
             2*Log[shat]*PolyLog[2, -shat] + 4*PolyLog[3, -shat] + 
             3*Zeta[3])))/27 + (2*ast^3*kappa^3*
          ((4*(-1 + shat)*(274 - 1391*shat + 31*shat^2))/(27*shat) + 
           (8*(-20 + 87*shat + 114*shat^2)*Log[shat])/(9*shat) - 
           (8*(-1 + 9*shat + 9*shat^2)*Log[shat]^2)/(3*shat) + 
           (16*(1 + shat)*(1 - 10*shat + shat^2)*(Pi^2/6 - Log[shat]^2 + 
              2*Log[shat]*Log[1 + shat] + 2*PolyLog[2, -shat]))/(3*shat) + 
           32*(-1 + shat)*((Pi^2*Log[shat])/6 - Log[shat]^3/6 - 
             2*Log[shat]*PolyLog[2, -shat] + 4*PolyLog[3, -shat] + 
             3*Zeta[3])))/27)), 
   -20*ast^3*c1*kappa^2*((4*(-1 + shat)*(64 - 359*shat + 37*shat^2))/
       (27*shat) + (16*Sqrt[4 - shat]*(-2 + shat)*
        (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]]))/Sqrt[shat] - 
      (8*(12 - 5*shat - 2*shat^2 + shat^3)*
        (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])^2)/shat + 
      (8*(6 - 19*shat + 47*shat^2)*Log[shat])/(9*shat) + 
      (2*(-12 + 23*shat - 10*shat^2 + shat^3)*Log[shat]^2)/(3*shat) + 
      (2*(-1 + shat)^2*(12 + shat)*(Log[shat]^2 + 2*PolyLog[2, 1 - shat]))/
       (3*shat) + (((4*I)/3)*Sqrt[4 - shat]*(-1 + shat)^2*(2 + shat)*
        (-PolyLog[2, (4*(1 - shat))/((1 - (I*Sqrt[shat])/Sqrt[4 - shat])^2*
             (4 - shat))] + PolyLog[2, (4*(1 - shat))/
           ((1 + (I*Sqrt[shat])/Sqrt[4 - shat])^2*(4 - shat))]))/
       shat^(3/2)) - (16*ast^3*c4*kappa^2*
      (((-1 + shat)*(328 + 607*shat + 1759*shat^2))/(27*shat) + 
       (16*Sqrt[4 - shat]*(-2 + shat)*(Pi/6 - ArcTan[Sqrt[shat]/
            Sqrt[4 - shat]]))/Sqrt[shat] - 
       (8*(12 - 5*shat - 2*shat^2 + shat^3)*
         (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])^2)/shat - 
       (2*(-24 + 193*shat + 316*shat^2)*Log[shat])/(9*shat) + 
       (2*(-12 + 20*shat - 4*shat^2 + shat^3)*Log[shat]^2)/(3*shat) + 
       (8*(-1 + shat)*(-3 + 2*shat + 7*shat^2)*(Log[shat]^2 + 
          2*PolyLog[2, 1 - shat]))/(3*shat) + 
       (((4*I)/3)*Sqrt[4 - shat]*(-1 + shat)^2*(2 + shat)*
         (-PolyLog[2, (4*(1 - shat))/((1 - (I*Sqrt[shat])/Sqrt[4 - shat])^2*
              (4 - shat))] + PolyLog[2, (4*(1 - shat))/
            ((1 + (I*Sqrt[shat])/Sqrt[4 - shat])^2*(4 - shat))]))/
        shat^(3/2) + 32*shat*(-(Pi^2*Log[shat])/6 - Log[shat]^3/6 - 
         Log[shat]*PolyLog[2, shat] + 2*PolyLog[3, shat] - 2*Zeta[3])))/3 - 
    (16*ast^3*c3*kappa^3*(((-1 + shat)*(2194 - 8285*shat + 1693*shat^2))/
        (27*shat) - (4*(36 - 70*shat + 13*shat^2)*
         (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]]))/(3*Sqrt[4 - shat]*
         Sqrt[shat]) + (4*(-20 + 32*shat - 25*shat^2 + 6*shat^3)*
         (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])^2)/shat + 
       (2*(-106 + 361*shat + 499*shat^2)*Log[shat])/(9*shat) - 
       4*Sqrt[4 - shat]*Sqrt[shat]*(-13 + 8*shat)*
        (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])*Log[shat] - 
       24*(-1 + shat)*(Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])^2*
        Log[shat] - ((20 + 66*shat + 33*shat^2 + 22*shat^3)*Log[shat]^2)/
        (3*shat) - (2*(-1 + shat)*Log[shat]^3)/3 + 
       (8*(-1 + shat)*(-3 + 2*shat + 7*shat^2)*(Log[shat]^2 + 
          2*PolyLog[2, 1 - shat]))/(3*shat) + 
       (((4*I)/3)*Sqrt[4 - shat]*(-1 + shat)^2*(2 + shat)*
         (-PolyLog[2, (4*(1 - shat))/((1 - (I*Sqrt[shat])/Sqrt[4 - shat])^2*
              (4 - shat))] + PolyLog[2, (4*(1 - shat))/
            ((1 + (I*Sqrt[shat])/Sqrt[4 - shat])^2*(4 - shat))]))/
        shat^(3/2) + (8*(1 + shat)*(2 - 29*shat + 8*shat^2)*
         (Pi^2/6 - Log[shat]^2 + 2*Log[shat]*Log[1 + shat] + 
          2*PolyLog[2, -shat]))/(3*shat) + 32*shat*(-(Pi^2*Log[shat])/6 - 
         Log[shat]^3/6 - Log[shat]*PolyLog[2, shat] + 2*PolyLog[3, shat] - 
         2*Zeta[3]) + 24*(-1 + shat)*
        ((2*I)*(Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])*
          (PolyLog[2, (1 - (I*Sqrt[shat])/Sqrt[4 - shat])/
             (1 + (I*Sqrt[shat])/Sqrt[4 - shat])] - PolyLog[2, 
            (1 + (I*Sqrt[shat])/Sqrt[4 - shat])/(1 - (I*Sqrt[shat])/Sqrt[
                4 - shat])]) - PolyLog[3, (1 - (I*Sqrt[shat])/Sqrt[4 - shat])/
           (1 + (I*Sqrt[shat])/Sqrt[4 - shat])] - PolyLog[3, 
          (1 + (I*Sqrt[shat])/Sqrt[4 - shat])/(1 - (I*Sqrt[shat])/
             Sqrt[4 - shat])] + (2*Zeta[3])/3) + 48*(-1 + shat)*
        ((Pi^2*Log[shat])/6 - Log[shat]^3/6 - 2*Log[shat]*PolyLog[2, -shat] + 
         4*PolyLog[3, -shat] + 3*Zeta[3])))/27, 0, 0, 0, 0}, 
  {c4*((ast^3*kappa^2*((-2*(-1 + shat)*(-295 + 89*shat + 122*shat^2))/
         (27*shat) - (4*(-60 - 94*shat + 25*shat^2)*
          (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]]))/(3*Sqrt[4 - shat]*
          Sqrt[shat]) + (8*(2 + 2*shat - 4*shat^2 + shat^3)*
          (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])^2)/shat + 
        (2*(-38 - 16*shat + 155*shat^2)*Log[shat])/(9*shat) - 
        8*Sqrt[4 - shat]*(-2 + shat)*Sqrt[shat]*
         (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])*Log[shat] - 
        (2*(2 + 2*shat - 4*shat^2 + 3*shat^3)*Log[shat]^2)/(3*shat)))/9 - 
     (2*ast^3*kappa^2*((2*(-1 + shat)*(10 - 175*shat + 3*shat^2))/(3*shat) - 
        32*Sqrt[4 - shat]*Sqrt[shat]*(Pi/6 - ArcTan[Sqrt[shat]/
            Sqrt[4 - shat]]) + 12*(-2 + shat)*(-3 + 2*shat)*
         (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])^2 + 
        (4*(-2 + 37*shat + 34*shat^2)*Log[shat])/(3*shat) - 
        12*Sqrt[4 - shat]*Sqrt[shat]*(-3 + 2*shat)*
         (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])*Log[shat] - 
        24*(-1 + shat)*(Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])^2*
         Log[shat] + (-10 + 13*shat - 6*shat^2)*Log[shat]^2 - 
        (2*(-1 + shat)*Log[shat]^3)/3 + 8*(1 + shat)*(-3 + 2*shat)*
         (Pi^2/6 - Log[shat]^2 + 2*Log[shat]*Log[1 + shat] + 
          2*PolyLog[2, -shat]) + 24*(-1 + shat)*
         ((2*I)*(Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])*
           (PolyLog[2, (1 - (I*Sqrt[shat])/Sqrt[4 - shat])/
              (1 + (I*Sqrt[shat])/Sqrt[4 - shat])] - PolyLog[2, 
             (1 + (I*Sqrt[shat])/Sqrt[4 - shat])/(1 - (I*Sqrt[shat])/
                Sqrt[4 - shat])]) - PolyLog[3, 
           (1 - (I*Sqrt[shat])/Sqrt[4 - shat])/(1 + (I*Sqrt[shat])/
              Sqrt[4 - shat])] - PolyLog[3, 
           (1 + (I*Sqrt[shat])/Sqrt[4 - shat])/(1 - (I*Sqrt[shat])/
              Sqrt[4 - shat])] + (2*Zeta[3])/3) + 16*(-1 + shat)*
         ((Pi^2*Log[shat])/6 - Log[shat]^3/6 - 2*Log[shat]*
           PolyLog[2, -shat] + 4*PolyLog[3, -shat] + 3*Zeta[3])))/9 + 
     (4*ast^3*kappa^2*((4*(-1 + shat)*(274 - 1391*shat + 31*shat^2))/
         (27*shat) + (8*(-20 + 87*shat + 114*shat^2)*Log[shat])/(9*shat) - 
        (8*(-1 + 9*shat + 9*shat^2)*Log[shat]^2)/(3*shat) + 
        (16*(1 + shat)*(1 - 10*shat + shat^2)*(Pi^2/6 - Log[shat]^2 + 
           2*Log[shat]*Log[1 + shat] + 2*PolyLog[2, -shat]))/(3*shat) + 
        32*(-1 + shat)*((Pi^2*Log[shat])/6 - Log[shat]^3/6 - 
          2*Log[shat]*PolyLog[2, -shat] + 4*PolyLog[3, -shat] + 3*Zeta[3])))/
      9), c3*((ast^3*kappa^2*((-2*(-1 + shat)*(-295 + 89*shat + 122*shat^2))/
         (27*shat) - (4*(-60 - 94*shat + 25*shat^2)*
          (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]]))/(3*Sqrt[4 - shat]*
          Sqrt[shat]) + (8*(2 + 2*shat - 4*shat^2 + shat^3)*
          (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])^2)/shat + 
        (2*(-38 - 16*shat + 155*shat^2)*Log[shat])/(9*shat) - 
        8*Sqrt[4 - shat]*(-2 + shat)*Sqrt[shat]*
         (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])*Log[shat] - 
        (2*(2 + 2*shat - 4*shat^2 + 3*shat^3)*Log[shat]^2)/(3*shat)))/9 - 
     (2*ast^3*kappa^2*((2*(-1 + shat)*(10 - 175*shat + 3*shat^2))/(3*shat) - 
        32*Sqrt[4 - shat]*Sqrt[shat]*(Pi/6 - ArcTan[Sqrt[shat]/
            Sqrt[4 - shat]]) + 12*(-2 + shat)*(-3 + 2*shat)*
         (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])^2 + 
        (4*(-2 + 37*shat + 34*shat^2)*Log[shat])/(3*shat) - 
        12*Sqrt[4 - shat]*Sqrt[shat]*(-3 + 2*shat)*
         (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])*Log[shat] - 
        24*(-1 + shat)*(Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])^2*
         Log[shat] + (-10 + 13*shat - 6*shat^2)*Log[shat]^2 - 
        (2*(-1 + shat)*Log[shat]^3)/3 + 8*(1 + shat)*(-3 + 2*shat)*
         (Pi^2/6 - Log[shat]^2 + 2*Log[shat]*Log[1 + shat] + 
          2*PolyLog[2, -shat]) + 24*(-1 + shat)*
         ((2*I)*(Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])*
           (PolyLog[2, (1 - (I*Sqrt[shat])/Sqrt[4 - shat])/
              (1 + (I*Sqrt[shat])/Sqrt[4 - shat])] - PolyLog[2, 
             (1 + (I*Sqrt[shat])/Sqrt[4 - shat])/(1 - (I*Sqrt[shat])/
                Sqrt[4 - shat])]) - PolyLog[3, 
           (1 - (I*Sqrt[shat])/Sqrt[4 - shat])/(1 + (I*Sqrt[shat])/
              Sqrt[4 - shat])] - PolyLog[3, 
           (1 + (I*Sqrt[shat])/Sqrt[4 - shat])/(1 - (I*Sqrt[shat])/
              Sqrt[4 - shat])] + (2*Zeta[3])/3) + 16*(-1 + shat)*
         ((Pi^2*Log[shat])/6 - Log[shat]^3/6 - 2*Log[shat]*
           PolyLog[2, -shat] + 4*PolyLog[3, -shat] + 3*Zeta[3])))/9 + 
     (4*ast^3*kappa^2*((4*(-1 + shat)*(274 - 1391*shat + 31*shat^2))/
         (27*shat) + (8*(-20 + 87*shat + 114*shat^2)*Log[shat])/(9*shat) - 
        (8*(-1 + 9*shat + 9*shat^2)*Log[shat]^2)/(3*shat) + 
        (16*(1 + shat)*(1 - 10*shat + shat^2)*(Pi^2/6 - Log[shat]^2 + 
           2*Log[shat]*Log[1 + shat] + 2*PolyLog[2, -shat]))/(3*shat) + 
        32*(-1 + shat)*((Pi^2*Log[shat])/6 - Log[shat]^3/6 - 
          2*Log[shat]*PolyLog[2, -shat] + 4*PolyLog[3, -shat] + 3*Zeta[3])))/
      9), (ast^3*c3*kappa^2*((-2*(-1 + shat)*(-311 + 1482*shat + 11*shat^2))/
       (9*shat) - (4*(-60 + 2*shat + shat^2)*
        (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]]))/(3*Sqrt[4 - shat]*
        Sqrt[shat]) + (4*(4 + 22*shat - 29*shat^2 + 8*shat^3)*
        (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])^2)/shat + 
      (2*(-130 + 554*shat + 815*shat^2)*Log[shat])/(9*shat) - 
      4*Sqrt[4 - shat]*Sqrt[shat]*(-13 + 8*shat)*
       (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])*Log[shat] - 
      24*(-1 + shat)*(Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])^2*Log[shat] - 
      ((-4 + 106*shat + 25*shat^2 + 24*shat^3)*Log[shat]^2)/(3*shat) - 
      (2*(-1 + shat)*Log[shat]^3)/3 + (8*(1 + shat)*(2 - 29*shat + 8*shat^2)*
        (Pi^2/6 - Log[shat]^2 + 2*Log[shat]*Log[1 + shat] + 
         2*PolyLog[2, -shat]))/(3*shat) + 24*(-1 + shat)*
       ((2*I)*(Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])*
         (PolyLog[2, (1 - (I*Sqrt[shat])/Sqrt[4 - shat])/
            (1 + (I*Sqrt[shat])/Sqrt[4 - shat])] - PolyLog[2, 
           (1 + (I*Sqrt[shat])/Sqrt[4 - shat])/(1 - (I*Sqrt[shat])/
              Sqrt[4 - shat])]) - PolyLog[3, 
         (1 - (I*Sqrt[shat])/Sqrt[4 - shat])/(1 + (I*Sqrt[shat])/
            Sqrt[4 - shat])] - PolyLog[3, (1 + (I*Sqrt[shat])/Sqrt[4 - shat])/
          (1 - (I*Sqrt[shat])/Sqrt[4 - shat])] + (2*Zeta[3])/3) + 
      48*(-1 + shat)*((Pi^2*Log[shat])/6 - Log[shat]^3/6 - 
        2*Log[shat]*PolyLog[2, -shat] + 4*PolyLog[3, -shat] + 3*Zeta[3])))/9, 
   (ast^3*c4*kappa^2*((-2*(-1 + shat)*(-311 + 1482*shat + 11*shat^2))/
        (9*shat) - (4*(-60 + 2*shat + shat^2)*
         (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]]))/(3*Sqrt[4 - shat]*
         Sqrt[shat]) + (4*(4 + 22*shat - 29*shat^2 + 8*shat^3)*
         (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])^2)/shat + 
       (2*(-130 + 554*shat + 815*shat^2)*Log[shat])/(9*shat) - 
       4*Sqrt[4 - shat]*Sqrt[shat]*(-13 + 8*shat)*
        (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])*Log[shat] - 
       24*(-1 + shat)*(Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])^2*
        Log[shat] - ((-4 + 106*shat + 25*shat^2 + 24*shat^3)*Log[shat]^2)/
        (3*shat) - (2*(-1 + shat)*Log[shat]^3)/3 + 
       (8*(1 + shat)*(2 - 29*shat + 8*shat^2)*(Pi^2/6 - Log[shat]^2 + 
          2*Log[shat]*Log[1 + shat] + 2*PolyLog[2, -shat]))/(3*shat) + 
       24*(-1 + shat)*((2*I)*(Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])*
          (PolyLog[2, (1 - (I*Sqrt[shat])/Sqrt[4 - shat])/
             (1 + (I*Sqrt[shat])/Sqrt[4 - shat])] - PolyLog[2, 
            (1 + (I*Sqrt[shat])/Sqrt[4 - shat])/(1 - (I*Sqrt[shat])/Sqrt[
                4 - shat])]) - PolyLog[3, (1 - (I*Sqrt[shat])/Sqrt[4 - shat])/
           (1 + (I*Sqrt[shat])/Sqrt[4 - shat])] - PolyLog[3, 
          (1 + (I*Sqrt[shat])/Sqrt[4 - shat])/(1 - (I*Sqrt[shat])/
             Sqrt[4 - shat])] + (2*Zeta[3])/3) + 48*(-1 + shat)*
        ((Pi^2*Log[shat])/6 - Log[shat]^3/6 - 2*Log[shat]*PolyLog[2, -shat] + 
         4*PolyLog[3, -shat] + 3*Zeta[3])))/9 + 
    3*c1*((ast^3*kappa^2*((-4*(-1 + shat)*(-295 + 89*shat + 122*shat^2))/
          (27*shat) + (8*(60 + 94*shat - 25*shat^2)*
           (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]]))/(3*Sqrt[4 - shat]*
           Sqrt[shat]) + (16*(2 + 2*shat - 4*shat^2 + shat^3)*
           (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])^2)/shat + 
         (4*(-38 - 16*shat + 155*shat^2)*Log[shat])/(9*shat) - 
         16*Sqrt[4 - shat]*(-2 + shat)*Sqrt[shat]*
          (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])*Log[shat] - 
         (4*(2 + 2*shat - 4*shat^2 + 3*shat^3)*Log[shat]^2)/(3*shat)))/9 + 
      (2*ast^3*kappa^2*((8*(-1 + shat)*(274 - 1391*shat + 31*shat^2))/
          (27*shat) + (16*(-20 + 87*shat + 114*shat^2)*Log[shat])/(9*shat) - 
         (16*(-1 + 9*shat + 9*shat^2)*Log[shat]^2)/(3*shat) + 
         (32*(1 + shat)*(1 - 10*shat + shat^2)*(Pi^2/6 - Log[shat]^2 + 
            2*Log[shat]*Log[1 + shat] + 2*PolyLog[2, -shat]))/(3*shat) + 
         64*(-1 + shat)*((Pi^2*Log[shat])/6 - Log[shat]^3/6 - 
           2*Log[shat]*PolyLog[2, -shat] + 4*PolyLog[3, -shat] + 3*Zeta[3])))/
       9), (16*ast^3*c3*kappa^2*
     ((-2*(-1 + shat)*(-311 + 1482*shat + 11*shat^2))/(9*shat) - 
      (4*(-60 + 2*shat + shat^2)*(Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]]))/
       (3*Sqrt[4 - shat]*Sqrt[shat]) + 
      (4*(4 + 22*shat - 29*shat^2 + 8*shat^3)*
        (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])^2)/shat + 
      (2*(-130 + 554*shat + 815*shat^2)*Log[shat])/(9*shat) - 
      4*Sqrt[4 - shat]*Sqrt[shat]*(-13 + 8*shat)*
       (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])*Log[shat] - 
      24*(-1 + shat)*(Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])^2*Log[shat] - 
      ((-4 + 106*shat + 25*shat^2 + 24*shat^3)*Log[shat]^2)/(3*shat) - 
      (2*(-1 + shat)*Log[shat]^3)/3 + (8*(1 + shat)*(2 - 29*shat + 8*shat^2)*
        (Pi^2/6 - Log[shat]^2 + 2*Log[shat]*Log[1 + shat] + 
         2*PolyLog[2, -shat]))/(3*shat) + 24*(-1 + shat)*
       ((2*I)*(Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])*
         (PolyLog[2, (1 - (I*Sqrt[shat])/Sqrt[4 - shat])/
            (1 + (I*Sqrt[shat])/Sqrt[4 - shat])] - PolyLog[2, 
           (1 + (I*Sqrt[shat])/Sqrt[4 - shat])/(1 - (I*Sqrt[shat])/
              Sqrt[4 - shat])]) - PolyLog[3, 
         (1 - (I*Sqrt[shat])/Sqrt[4 - shat])/(1 + (I*Sqrt[shat])/
            Sqrt[4 - shat])] - PolyLog[3, (1 + (I*Sqrt[shat])/Sqrt[4 - shat])/
          (1 - (I*Sqrt[shat])/Sqrt[4 - shat])] + (2*Zeta[3])/3) + 
      48*(-1 + shat)*((Pi^2*Log[shat])/6 - Log[shat]^3/6 - 
        2*Log[shat]*PolyLog[2, -shat] + 4*PolyLog[3, -shat] + 3*Zeta[3])))/9, 
   (16*ast^3*c4*kappa^2*((-2*(-1 + shat)*(-311 + 1482*shat + 11*shat^2))/
        (9*shat) - (4*(-60 + 2*shat + shat^2)*
         (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]]))/(3*Sqrt[4 - shat]*
         Sqrt[shat]) + (4*(4 + 22*shat - 29*shat^2 + 8*shat^3)*
         (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])^2)/shat + 
       (2*(-130 + 554*shat + 815*shat^2)*Log[shat])/(9*shat) - 
       4*Sqrt[4 - shat]*Sqrt[shat]*(-13 + 8*shat)*
        (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])*Log[shat] - 
       24*(-1 + shat)*(Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])^2*
        Log[shat] - ((-4 + 106*shat + 25*shat^2 + 24*shat^3)*Log[shat]^2)/
        (3*shat) - (2*(-1 + shat)*Log[shat]^3)/3 + 
       (8*(1 + shat)*(2 - 29*shat + 8*shat^2)*(Pi^2/6 - Log[shat]^2 + 
          2*Log[shat]*Log[1 + shat] + 2*PolyLog[2, -shat]))/(3*shat) + 
       24*(-1 + shat)*((2*I)*(Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])*
          (PolyLog[2, (1 - (I*Sqrt[shat])/Sqrt[4 - shat])/
             (1 + (I*Sqrt[shat])/Sqrt[4 - shat])] - PolyLog[2, 
            (1 + (I*Sqrt[shat])/Sqrt[4 - shat])/(1 - (I*Sqrt[shat])/Sqrt[
                4 - shat])]) - PolyLog[3, (1 - (I*Sqrt[shat])/Sqrt[4 - shat])/
           (1 + (I*Sqrt[shat])/Sqrt[4 - shat])] - PolyLog[3, 
          (1 + (I*Sqrt[shat])/Sqrt[4 - shat])/(1 - (I*Sqrt[shat])/
             Sqrt[4 - shat])] + (2*Zeta[3])/3) + 48*(-1 + shat)*
        ((Pi^2*Log[shat])/6 - Log[shat]^3/6 - 2*Log[shat]*PolyLog[2, -shat] + 
         4*PolyLog[3, -shat] + 3*Zeta[3])))/9 + 
    3*c1*(12*((ast^3*kappa^2*((-2*(-1 + shat)*(-295 + 89*shat + 122*shat^2))/
            (27*shat) - (4*(-60 - 94*shat + 25*shat^2)*
             (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]]))/(3*Sqrt[4 - shat]*
             Sqrt[shat]) + (8*(2 + 2*shat - 4*shat^2 + shat^3)*
             (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])^2)/shat + 
           (2*(-38 - 16*shat + 155*shat^2)*Log[shat])/(9*shat) - 
           8*Sqrt[4 - shat]*(-2 + shat)*Sqrt[shat]*(Pi/6 - 
             ArcTan[Sqrt[shat]/Sqrt[4 - shat]])*Log[shat] - 
           (2*(2 + 2*shat - 4*shat^2 + 3*shat^3)*Log[shat]^2)/(3*shat)))/9 + 
        (2*ast^3*kappa^2*((4*(-1 + shat)*(274 - 1391*shat + 31*shat^2))/
            (27*shat) + (8*(-20 + 87*shat + 114*shat^2)*Log[shat])/(9*shat) - 
           (8*(-1 + 9*shat + 9*shat^2)*Log[shat]^2)/(3*shat) + 
           (16*(1 + shat)*(1 - 10*shat + shat^2)*(Pi^2/6 - Log[shat]^2 + 
              2*Log[shat]*Log[1 + shat] + 2*PolyLog[2, -shat]))/(3*shat) + 
           32*(-1 + shat)*((Pi^2*Log[shat])/6 - Log[shat]^3/6 - 
             2*Log[shat]*PolyLog[2, -shat] + 4*PolyLog[3, -shat] + 
             3*Zeta[3])))/9) + 
      4*((ast^3*kappa^2*((-4*(-1 + shat)*(-295 + 89*shat + 122*shat^2))/
            (27*shat) + (8*(60 + 94*shat - 25*shat^2)*
             (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]]))/(3*Sqrt[4 - shat]*
             Sqrt[shat]) + (16*(2 + 2*shat - 4*shat^2 + shat^3)*
             (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])^2)/shat + 
           (4*(-38 - 16*shat + 155*shat^2)*Log[shat])/(9*shat) - 
           16*Sqrt[4 - shat]*(-2 + shat)*Sqrt[shat]*
            (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])*Log[shat] - 
           (4*(2 + 2*shat - 4*shat^2 + 3*shat^3)*Log[shat]^2)/(3*shat)))/9 + 
        (2*ast^3*kappa^2*((8*(-1 + shat)*(274 - 1391*shat + 31*shat^2))/
            (27*shat) + (16*(-20 + 87*shat + 114*shat^2)*Log[shat])/
            (9*shat) - (16*(-1 + 9*shat + 9*shat^2)*Log[shat]^2)/(3*shat) + 
           (32*(1 + shat)*(1 - 10*shat + shat^2)*(Pi^2/6 - Log[shat]^2 + 
              2*Log[shat]*Log[1 + shat] + 2*PolyLog[2, -shat]))/(3*shat) + 
           64*(-1 + shat)*((Pi^2*Log[shat])/6 - Log[shat]^3/6 - 
             2*Log[shat]*PolyLog[2, -shat] + 4*PolyLog[3, -shat] + 
             3*Zeta[3])))/9)), 0, 0, 0, 0}, 
  {c4*((ast^2*kappa*(-((-1 + shat)*(360 + 269*shat - 613*shat^2 + 62*shat^3))/
          (81*shat) - ((-1 + shat)*(-216 - 253*shat + 17*shat^2 + 62*shat^3))/
          (81*shat) - (8*Sqrt[4 - shat]*(-2 + shat)*(1 + shat)*
           (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]]))/(3*Sqrt[shat]) + 
         (4*(12 + 15*shat - 12*shat^2 - 3*shat^3 + 2*shat^4)*
           (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])^2)/(3*shat) - 
         (2*(-43 - 42*shat + 72*shat^2)*Log[shat])/27 - 
         (2*(12 + 5*shat - 12*shat^2 + 24*shat^3)*Log[shat])/(27*shat) - 
         ((-12 - shat + 36*shat^2 - 3*shat^3 + 2*shat^4)*Log[shat]^2)/
          (9*shat) - ((-1 + shat)^2*(12 + shat)*(1 + 2*shat)*
           (Log[shat]^2 + 2*PolyLog[2, 1 - shat]))/(9*shat) - 
         (((2*I)/9)*Sqrt[4 - shat]*(-1 + shat)^2*(2 + shat)*(1 + 2*shat)*
           (-PolyLog[2, (4*(1 - shat))/((1 - (I*Sqrt[shat])/Sqrt[4 - shat])^2*
                (4 - shat))] + PolyLog[2, (4*(1 - shat))/
              ((1 + (I*Sqrt[shat])/Sqrt[4 - shat])^2*(4 - shat))]))/
          shat^(3/2)))/3 - (2*ast^2*kappa*
        (-((-1 + shat)*(61 + 457*shat + 484*shat^2))/18 + 
         ((-1 + 36*shat + 132*shat^2)*Log[shat])/3 - (-1 + 2*shat)*
          Log[shat]^2 - (-1 + shat)*(-1 + shat + 8*shat^2)*
          (Log[shat]^2 + 2*PolyLog[2, 1 - shat]) - 
         16*shat^2*(-(Pi^2*Log[shat])/6 - Log[shat]^3/6 - 
           Log[shat]*PolyLog[2, shat] + 2*PolyLog[3, shat] - 2*Zeta[3])))/
       3) + 
    c3*((-2*ast^2*kappa^2*(-((-1 + shat)*(360 + 269*shat - 613*shat^2 + 
             62*shat^3))/(81*shat) - ((-1 + shat)*(-216 - 253*shat + 
            17*shat^2 + 62*shat^3))/(81*shat) - (8*Sqrt[4 - shat]*(-2 + shat)*
           (1 + shat)*(Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]]))/
          (3*Sqrt[shat]) + (4*(12 + 15*shat - 12*shat^2 - 3*shat^3 + 
            2*shat^4)*(Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])^2)/
          (3*shat) - (2*(-43 - 42*shat + 72*shat^2)*Log[shat])/27 - 
         (2*(12 + 5*shat - 12*shat^2 + 24*shat^3)*Log[shat])/(27*shat) - 
         ((-12 - shat + 36*shat^2 - 3*shat^3 + 2*shat^4)*Log[shat]^2)/
          (9*shat) - ((-1 + shat)^2*(12 + shat)*(1 + 2*shat)*
           (Log[shat]^2 + 2*PolyLog[2, 1 - shat]))/(9*shat) - 
         (((2*I)/9)*Sqrt[4 - shat]*(-1 + shat)^2*(2 + shat)*(1 + 2*shat)*
           (-PolyLog[2, (4*(1 - shat))/((1 - (I*Sqrt[shat])/Sqrt[4 - shat])^2*
                (4 - shat))] + PolyLog[2, (4*(1 - shat))/
              ((1 + (I*Sqrt[shat])/Sqrt[4 - shat])^2*(4 - shat))]))/
          shat^(3/2)))/27 + (4*ast^2*kappa^2*
        (-((-1 + shat)*(61 + 457*shat + 484*shat^2))/18 + 
         ((-1 + 36*shat + 132*shat^2)*Log[shat])/3 - (-1 + 2*shat)*
          Log[shat]^2 - (-1 + shat)*(-1 + shat + 8*shat^2)*
          (Log[shat]^2 + 2*PolyLog[2, 1 - shat]) - 
         16*shat^2*(-(Pi^2*Log[shat])/6 - Log[shat]^3/6 - 
           Log[shat]*PolyLog[2, shat] + 2*PolyLog[3, shat] - 2*Zeta[3])))/
       27), 
   (-2*ast^2*kappa^2*(-((-1 + shat)*(360 + 269*shat - 613*shat^2 + 
           62*shat^3))/(81*shat) - ((-1 + shat)*(-216 - 253*shat + 
          17*shat^2 + 62*shat^3))/(81*shat) - 
       (8*Sqrt[4 - shat]*(-2 + shat)*(1 + shat)*
         (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]]))/(3*Sqrt[shat]) + 
       (4*(12 + 15*shat - 12*shat^2 - 3*shat^3 + 2*shat^4)*
         (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])^2)/(3*shat) - 
       (2*(-43 - 42*shat + 72*shat^2)*Log[shat])/27 - 
       (2*(12 + 5*shat - 12*shat^2 + 24*shat^3)*Log[shat])/(27*shat) - 
       ((-12 - shat + 36*shat^2 - 3*shat^3 + 2*shat^4)*Log[shat]^2)/
        (9*shat) - ((-1 + shat)^2*(12 + shat)*(1 + 2*shat)*
         (Log[shat]^2 + 2*PolyLog[2, 1 - shat]))/(9*shat) - 
       (((2*I)/9)*Sqrt[4 - shat]*(-1 + shat)^2*(2 + shat)*(1 + 2*shat)*
         (-PolyLog[2, (4*(1 - shat))/((1 - (I*Sqrt[shat])/Sqrt[4 - shat])^2*
              (4 - shat))] + PolyLog[2, (4*(1 - shat))/
            ((1 + (I*Sqrt[shat])/Sqrt[4 - shat])^2*(4 - shat))]))/
        shat^(3/2)))/27 + 
    c3*((ast^2*kappa*(-((-1 + shat)*(360 + 269*shat - 613*shat^2 + 
             62*shat^3))/(81*shat) - ((-1 + shat)*(-216 - 253*shat + 
            17*shat^2 + 62*shat^3))/(81*shat) - (8*Sqrt[4 - shat]*(-2 + shat)*
           (1 + shat)*(Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]]))/
          (3*Sqrt[shat]) + (4*(12 + 15*shat - 12*shat^2 - 3*shat^3 + 
            2*shat^4)*(Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])^2)/
          (3*shat) - (2*(-43 - 42*shat + 72*shat^2)*Log[shat])/27 - 
         (2*(12 + 5*shat - 12*shat^2 + 24*shat^3)*Log[shat])/(27*shat) - 
         ((-12 - shat + 36*shat^2 - 3*shat^3 + 2*shat^4)*Log[shat]^2)/
          (9*shat) - ((-1 + shat)^2*(12 + shat)*(1 + 2*shat)*
           (Log[shat]^2 + 2*PolyLog[2, 1 - shat]))/(9*shat) - 
         (((2*I)/9)*Sqrt[4 - shat]*(-1 + shat)^2*(2 + shat)*(1 + 2*shat)*
           (-PolyLog[2, (4*(1 - shat))/((1 - (I*Sqrt[shat])/Sqrt[4 - shat])^2*
                (4 - shat))] + PolyLog[2, (4*(1 - shat))/
              ((1 + (I*Sqrt[shat])/Sqrt[4 - shat])^2*(4 - shat))]))/
          shat^(3/2)))/3 - (2*ast^2*kappa*
        (-((-1 + shat)*(61 + 457*shat + 484*shat^2))/18 + 
         ((-1 + 36*shat + 132*shat^2)*Log[shat])/3 - (-1 + 2*shat)*
          Log[shat]^2 - (-1 + shat)*(-1 + shat + 8*shat^2)*
          (Log[shat]^2 + 2*PolyLog[2, 1 - shat]) - 
         16*shat^2*(-(Pi^2*Log[shat])/6 - Log[shat]^3/6 - 
           Log[shat]*PolyLog[2, shat] + 2*PolyLog[3, shat] - 2*Zeta[3])))/
       3) + (4*ast^2*kappa^2*(-((-1 + shat)*(61 + 457*shat + 484*shat^2))/
        18 + ((-1 + 36*shat + 132*shat^2)*Log[shat])/3 - 
       (-1 + 2*shat)*Log[shat]^2 - (-1 + shat)*(-1 + shat + 8*shat^2)*
        (Log[shat]^2 + 2*PolyLog[2, 1 - shat]) - 
       16*shat^2*(-(Pi^2*Log[shat])/6 - Log[shat]^3/6 - 
         Log[shat]*PolyLog[2, shat] + 2*PolyLog[3, shat] - 2*Zeta[3])))/27, 
   (ast^2*c3*kappa*(-((-1 + shat)*(288 + 581*shat + 2921*shat^2 + 
           4604*shat^3))/(162*shat) - (8*Sqrt[4 - shat]*(-2 + shat)*
         (1 + shat)*(Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]]))/
        (3*Sqrt[shat]) + (4*(12 + 15*shat - 12*shat^2 - 3*shat^3 + 2*shat^4)*
         (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])^2)/(3*shat) + 
       ((-24 + 67*shat + 432*shat^2 + 996*shat^3)*Log[shat])/(27*shat) - 
       ((-12 - 10*shat + 54*shat^2 - 3*shat^3 + 2*shat^4)*Log[shat]^2)/
        (9*shat) - (2*(-1 + shat)*(-6 - 11*shat + 16*shat^2 + 37*shat^3)*
         (Log[shat]^2 + 2*PolyLog[2, 1 - shat]))/(9*shat) - 
       (((2*I)/9)*Sqrt[4 - shat]*(-1 + shat)^2*(2 + shat)*(1 + 2*shat)*
         (-PolyLog[2, (4*(1 - shat))/((1 - (I*Sqrt[shat])/Sqrt[4 - shat])^2*
              (4 - shat))] + PolyLog[2, (4*(1 - shat))/
            ((1 + (I*Sqrt[shat])/Sqrt[4 - shat])^2*(4 - shat))]))/
        shat^(3/2) - 16*shat^2*(-(Pi^2*Log[shat])/6 - Log[shat]^3/6 - 
         Log[shat]*PolyLog[2, shat] + 2*PolyLog[3, shat] - 2*Zeta[3])))/3 + 
    (ast^2*kappa^2*(-((-1 + shat)*(288 + 581*shat + 2921*shat^2 + 
           4604*shat^3))/(162*shat) - (8*Sqrt[4 - shat]*(-2 + shat)*
         (1 + shat)*(Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]]))/
        (3*Sqrt[shat]) + (4*(12 + 15*shat - 12*shat^2 - 3*shat^3 + 2*shat^4)*
         (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])^2)/(3*shat) + 
       ((-24 + 67*shat + 432*shat^2 + 996*shat^3)*Log[shat])/(27*shat) - 
       ((-12 - 10*shat + 54*shat^2 - 3*shat^3 + 2*shat^4)*Log[shat]^2)/
        (9*shat) - (2*(-1 + shat)*(-6 - 11*shat + 16*shat^2 + 37*shat^3)*
         (Log[shat]^2 + 2*PolyLog[2, 1 - shat]))/(9*shat) - 
       (((2*I)/9)*Sqrt[4 - shat]*(-1 + shat)^2*(2 + shat)*(1 + 2*shat)*
         (-PolyLog[2, (4*(1 - shat))/((1 - (I*Sqrt[shat])/Sqrt[4 - shat])^2*
              (4 - shat))] + PolyLog[2, (4*(1 - shat))/
            ((1 + (I*Sqrt[shat])/Sqrt[4 - shat])^2*(4 - shat))]))/
        shat^(3/2) - 16*shat^2*(-(Pi^2*Log[shat])/6 - Log[shat]^3/6 - 
         Log[shat]*PolyLog[2, shat] + 2*PolyLog[3, shat] - 2*Zeta[3])))/27, 
   2*ast^2*c1*kappa*(-((-1 + shat)*(360 + 269*shat - 613*shat^2 + 62*shat^3))/
       (81*shat) - ((-1 + shat)*(-216 - 253*shat + 17*shat^2 + 62*shat^3))/
       (81*shat) - (8*Sqrt[4 - shat]*(-2 + shat)*(1 + shat)*
        (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]]))/(3*Sqrt[shat]) + 
      (4*(12 + 15*shat - 12*shat^2 - 3*shat^3 + 2*shat^4)*
        (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])^2)/(3*shat) - 
      (2*(-43 - 42*shat + 72*shat^2)*Log[shat])/27 - 
      (2*(12 + 5*shat - 12*shat^2 + 24*shat^3)*Log[shat])/(27*shat) - 
      ((-12 - shat + 36*shat^2 - 3*shat^3 + 2*shat^4)*Log[shat]^2)/(9*shat) - 
      ((-1 + shat)^2*(12 + shat)*(1 + 2*shat)*(Log[shat]^2 + 
         2*PolyLog[2, 1 - shat]))/(9*shat) - 
      (((2*I)/9)*Sqrt[4 - shat]*(-1 + shat)^2*(2 + shat)*(1 + 2*shat)*
        (-PolyLog[2, (4*(1 - shat))/((1 - (I*Sqrt[shat])/Sqrt[4 - shat])^2*
             (4 - shat))] + PolyLog[2, (4*(1 - shat))/
           ((1 + (I*Sqrt[shat])/Sqrt[4 - shat])^2*(4 - shat))]))/
       shat^(3/2)) + (ast^2*c4*kappa*
      (-((-1 + shat)*(288 + 581*shat + 2921*shat^2 + 4604*shat^3))/
        (162*shat) - (8*Sqrt[4 - shat]*(-2 + shat)*(1 + shat)*
         (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]]))/(3*Sqrt[shat]) + 
       (4*(12 + 15*shat - 12*shat^2 - 3*shat^3 + 2*shat^4)*
         (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])^2)/(3*shat) + 
       ((-24 + 67*shat + 432*shat^2 + 996*shat^3)*Log[shat])/(27*shat) - 
       ((-12 - 10*shat + 54*shat^2 - 3*shat^3 + 2*shat^4)*Log[shat]^2)/
        (9*shat) - (2*(-1 + shat)*(-6 - 11*shat + 16*shat^2 + 37*shat^3)*
         (Log[shat]^2 + 2*PolyLog[2, 1 - shat]))/(9*shat) - 
       (((2*I)/9)*Sqrt[4 - shat]*(-1 + shat)^2*(2 + shat)*(1 + 2*shat)*
         (-PolyLog[2, (4*(1 - shat))/((1 - (I*Sqrt[shat])/Sqrt[4 - shat])^2*
              (4 - shat))] + PolyLog[2, (4*(1 - shat))/
            ((1 + (I*Sqrt[shat])/Sqrt[4 - shat])^2*(4 - shat))]))/
        shat^(3/2) - 16*shat^2*(-(Pi^2*Log[shat])/6 - Log[shat]^3/6 - 
         Log[shat]*PolyLog[2, shat] + 2*PolyLog[3, shat] - 2*Zeta[3])))/3 + 
    (ast^2*c3*kappa^2*(-((-1 + shat)*(288 + 581*shat + 2921*shat^2 + 
           4604*shat^3))/(162*shat) - (8*Sqrt[4 - shat]*(-2 + shat)*
         (1 + shat)*(Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]]))/
        (3*Sqrt[shat]) + (4*(12 + 15*shat - 12*shat^2 - 3*shat^3 + 2*shat^4)*
         (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])^2)/(3*shat) + 
       ((-24 + 67*shat + 432*shat^2 + 996*shat^3)*Log[shat])/(27*shat) - 
       ((-12 - 10*shat + 54*shat^2 - 3*shat^3 + 2*shat^4)*Log[shat]^2)/
        (9*shat) - (2*(-1 + shat)*(-6 - 11*shat + 16*shat^2 + 37*shat^3)*
         (Log[shat]^2 + 2*PolyLog[2, 1 - shat]))/(9*shat) - 
       (((2*I)/9)*Sqrt[4 - shat]*(-1 + shat)^2*(2 + shat)*(1 + 2*shat)*
         (-PolyLog[2, (4*(1 - shat))/((1 - (I*Sqrt[shat])/Sqrt[4 - shat])^2*
              (4 - shat))] + PolyLog[2, (4*(1 - shat))/
            ((1 + (I*Sqrt[shat])/Sqrt[4 - shat])^2*(4 - shat))]))/
        shat^(3/2) - 16*shat^2*(-(Pi^2*Log[shat])/6 - Log[shat]^3/6 - 
         Log[shat]*PolyLog[2, shat] + 2*PolyLog[3, shat] - 2*Zeta[3])))/27, 
   (8*ast^2*c2*kappa^2*(-((-1 + shat)*(61 + 457*shat + 484*shat^2))/18 + 
       ((-1 + 36*shat + 132*shat^2)*Log[shat])/3 - 
       (-1 + 2*shat)*Log[shat]^2 - (-1 + shat)*(-1 + shat + 8*shat^2)*
        (Log[shat]^2 + 2*PolyLog[2, 1 - shat]) - 
       16*shat^2*(-(Pi^2*Log[shat])/6 - Log[shat]^3/6 - 
         Log[shat]*PolyLog[2, shat] + 2*PolyLog[3, shat] - 2*Zeta[3])))/3 + 
    (16*ast^2*c3*kappa*(-((-1 + shat)*(288 + 581*shat + 2921*shat^2 + 
           4604*shat^3))/(162*shat) - (8*Sqrt[4 - shat]*(-2 + shat)*
         (1 + shat)*(Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]]))/
        (3*Sqrt[shat]) + (4*(12 + 15*shat - 12*shat^2 - 3*shat^3 + 2*shat^4)*
         (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])^2)/(3*shat) + 
       ((-24 + 67*shat + 432*shat^2 + 996*shat^3)*Log[shat])/(27*shat) - 
       ((-12 - 10*shat + 54*shat^2 - 3*shat^3 + 2*shat^4)*Log[shat]^2)/
        (9*shat) - (2*(-1 + shat)*(-6 - 11*shat + 16*shat^2 + 37*shat^3)*
         (Log[shat]^2 + 2*PolyLog[2, 1 - shat]))/(9*shat) - 
       (((2*I)/9)*Sqrt[4 - shat]*(-1 + shat)^2*(2 + shat)*(1 + 2*shat)*
         (-PolyLog[2, (4*(1 - shat))/((1 - (I*Sqrt[shat])/Sqrt[4 - shat])^2*
              (4 - shat))] + PolyLog[2, (4*(1 - shat))/
            ((1 + (I*Sqrt[shat])/Sqrt[4 - shat])^2*(4 - shat))]))/
        shat^(3/2) - 16*shat^2*(-(Pi^2*Log[shat])/6 - Log[shat]^3/6 - 
         Log[shat]*PolyLog[2, shat] + 2*PolyLog[3, shat] - 2*Zeta[3])))/3 + 
    (16*ast^2*kappa^2*(-((-1 + shat)*(288 + 581*shat + 2921*shat^2 + 
           4604*shat^3))/(162*shat) - (8*Sqrt[4 - shat]*(-2 + shat)*
         (1 + shat)*(Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]]))/
        (3*Sqrt[shat]) + (4*(12 + 15*shat - 12*shat^2 - 3*shat^3 + 2*shat^4)*
         (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])^2)/(3*shat) + 
       ((-24 + 67*shat + 432*shat^2 + 996*shat^3)*Log[shat])/(27*shat) - 
       ((-12 - 10*shat + 54*shat^2 - 3*shat^3 + 2*shat^4)*Log[shat]^2)/
        (9*shat) - (2*(-1 + shat)*(-6 - 11*shat + 16*shat^2 + 37*shat^3)*
         (Log[shat]^2 + 2*PolyLog[2, 1 - shat]))/(9*shat) - 
       (((2*I)/9)*Sqrt[4 - shat]*(-1 + shat)^2*(2 + shat)*(1 + 2*shat)*
         (-PolyLog[2, (4*(1 - shat))/((1 - (I*Sqrt[shat])/Sqrt[4 - shat])^2*
              (4 - shat))] + PolyLog[2, (4*(1 - shat))/
            ((1 + (I*Sqrt[shat])/Sqrt[4 - shat])^2*(4 - shat))]))/
        shat^(3/2) - 16*shat^2*(-(Pi^2*Log[shat])/6 - Log[shat]^3/6 - 
         Log[shat]*PolyLog[2, shat] + 2*PolyLog[3, shat] - 2*Zeta[3])))/27, 
   20*ast^2*c1*kappa*(-((-1 + shat)*(360 + 269*shat - 613*shat^2 + 
          62*shat^3))/(81*shat) - ((-1 + shat)*(-216 - 253*shat + 17*shat^2 + 
         62*shat^3))/(81*shat) - (8*Sqrt[4 - shat]*(-2 + shat)*(1 + shat)*
        (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]]))/(3*Sqrt[shat]) + 
      (4*(12 + 15*shat - 12*shat^2 - 3*shat^3 + 2*shat^4)*
        (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])^2)/(3*shat) - 
      (2*(-43 - 42*shat + 72*shat^2)*Log[shat])/27 - 
      (2*(12 + 5*shat - 12*shat^2 + 24*shat^3)*Log[shat])/(27*shat) - 
      ((-12 - shat + 36*shat^2 - 3*shat^3 + 2*shat^4)*Log[shat]^2)/(9*shat) - 
      ((-1 + shat)^2*(12 + shat)*(1 + 2*shat)*(Log[shat]^2 + 
         2*PolyLog[2, 1 - shat]))/(9*shat) - 
      (((2*I)/9)*Sqrt[4 - shat]*(-1 + shat)^2*(2 + shat)*(1 + 2*shat)*
        (-PolyLog[2, (4*(1 - shat))/((1 - (I*Sqrt[shat])/Sqrt[4 - shat])^2*
             (4 - shat))] + PolyLog[2, (4*(1 - shat))/
           ((1 + (I*Sqrt[shat])/Sqrt[4 - shat])^2*(4 - shat))]))/
       shat^(3/2)) + (16*ast^2*c4*kappa*
      (-((-1 + shat)*(288 + 581*shat + 2921*shat^2 + 4604*shat^3))/
        (162*shat) - (8*Sqrt[4 - shat]*(-2 + shat)*(1 + shat)*
         (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]]))/(3*Sqrt[shat]) + 
       (4*(12 + 15*shat - 12*shat^2 - 3*shat^3 + 2*shat^4)*
         (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])^2)/(3*shat) + 
       ((-24 + 67*shat + 432*shat^2 + 996*shat^3)*Log[shat])/(27*shat) - 
       ((-12 - 10*shat + 54*shat^2 - 3*shat^3 + 2*shat^4)*Log[shat]^2)/
        (9*shat) - (2*(-1 + shat)*(-6 - 11*shat + 16*shat^2 + 37*shat^3)*
         (Log[shat]^2 + 2*PolyLog[2, 1 - shat]))/(9*shat) - 
       (((2*I)/9)*Sqrt[4 - shat]*(-1 + shat)^2*(2 + shat)*(1 + 2*shat)*
         (-PolyLog[2, (4*(1 - shat))/((1 - (I*Sqrt[shat])/Sqrt[4 - shat])^2*
              (4 - shat))] + PolyLog[2, (4*(1 - shat))/
            ((1 + (I*Sqrt[shat])/Sqrt[4 - shat])^2*(4 - shat))]))/
        shat^(3/2) - 16*shat^2*(-(Pi^2*Log[shat])/6 - Log[shat]^3/6 - 
         Log[shat]*PolyLog[2, shat] + 2*PolyLog[3, shat] - 2*Zeta[3])))/3 + 
    (16*ast^2*c3*kappa^2*(-((-1 + shat)*(288 + 581*shat + 2921*shat^2 + 
           4604*shat^3))/(162*shat) - (8*Sqrt[4 - shat]*(-2 + shat)*
         (1 + shat)*(Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]]))/
        (3*Sqrt[shat]) + (4*(12 + 15*shat - 12*shat^2 - 3*shat^3 + 2*shat^4)*
         (Pi/6 - ArcTan[Sqrt[shat]/Sqrt[4 - shat]])^2)/(3*shat) + 
       ((-24 + 67*shat + 432*shat^2 + 996*shat^3)*Log[shat])/(27*shat) - 
       ((-12 - 10*shat + 54*shat^2 - 3*shat^3 + 2*shat^4)*Log[shat]^2)/
        (9*shat) - (2*(-1 + shat)*(-6 - 11*shat + 16*shat^2 + 37*shat^3)*
         (Log[shat]^2 + 2*PolyLog[2, 1 - shat]))/(9*shat) - 
       (((2*I)/9)*Sqrt[4 - shat]*(-1 + shat)^2*(2 + shat)*(1 + 2*shat)*
         (-PolyLog[2, (4*(1 - shat))/((1 - (I*Sqrt[shat])/Sqrt[4 - shat])^2*
              (4 - shat))] + PolyLog[2, (4*(1 - shat))/
            ((1 + (I*Sqrt[shat])/Sqrt[4 - shat])^2*(4 - shat))]))/
        shat^(3/2) - 16*shat^2*(-(Pi^2*Log[shat])/6 - Log[shat]^3/6 - 
         Log[shat]*PolyLog[2, shat] + 2*PolyLog[3, shat] - 2*Zeta[3])))/27, 
   0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0}}, 
 {
  c4*((-2*ast^2*kappa*((-1 + shat)*(-0.39678108211781289998990078221730939268\
32659424424910263511539565641466855549737499513293829617502984497644531573119`\
81.78776169108788 - 99.380779301649617376734335602499893337358647118487928142\
0241803515459906242315905542670384868623392867894100589719586`82.976858369549\
46*shat - 19268.2476044404025403157869008486632302867540192349107542590399769\
772850733384029805035577337473459501303514749004948042`84.3115178143481*
           shat^2 + 127.78299412268615549569746739139961396765759346282618027\
75120292972470093543485491154659227491672958302783739330644392`83.26544119521\
655*shat^3) + Sqrt[shat]*(-0.315746357447737801760647178919062528241618792109\
8157961624879923181457482965548255467696395078999462255829797359489`84.447838\
33927653 + 771.90412283639683595640154592102882429687952239819726615021221720\
39295195893268801159797373224917229777511607650190843`84.44783833927653*
           shat + 18027.98201259346025624498720455357151575197436917003728192\
31402765404295692785783785731481935045555221040110195632277736`84.44783833927\
653*shat^2 + 440.671781629074460697185566546299541528526066056890260872713276\
2361072581742322918287290176804633987497756781310487265`84.44783833927653*
           shat^3)*Log[shat] + Sqrt[shat]*(-0.0370786269896721635319798923961\
47107525966132304541739494259458567241918552498244456988585152877838752327214\
979431`84.44783833927653 + 188.3822275821951264141257280805426976767808461441\
560515728920718866512103154470612638969674812815647457375269837498639`84.4478\
3833927653*shat + 51.51400757422439324769781623525956917125571303052264395099\
37419922633575415493641371428845529768681422869745649469095`84.44783833927653*
           shat^2 - 137.21564362557434651500848396484908811902314675148587057\
1456106999082649369632535690061303088046166427715170557569904`84.447838339276\
53*shat^3)*Log[shat]^2 + Sqrt[shat]*(-0.0011409189675519503913416430854954679\
81614513789007508481661909182263184778054481966963706696823521922254962669071\
2`84.44783833927653 + 21.7152984947641122141428354926952717612392968279697309\
476831812014058449199030307837613166633503393757505261280401429`84.4478383392\
7653*shat + 483.3219243990480574429336632564019683381997533411163101542686685\
514710341017000523231276985462408859366155693264069594`84.44783833927653*
           shat^2 + 3.1003843273845205416449718588289816903395578298364871856\
227215793066216859246052253442110946036160545683409119375689`84.44783833927653\
*shat^3)*Log[shat]^3))/3 + 
     (ast^2*kappa*(-(((-1 + Sqrt[shat])^2*Sqrt[shat]*(12 - 95*Sqrt[shat] + 
             114*shat - 187*shat^(3/2) + 48*shat^(5/2)) + 
           Pi^2*(-4 + 13*shat + 84*shat^2 - 17*shat^3 + 10*shat^4))/shat) + 
        (6*Pi*(-18 + 3*shat + 30*shat^2 - 15*shat^3 + 2*shat^4)*Log[2])/
         Sqrt[(4 - shat)*shat] + (6*(-18 + 3*shat + 30*shat^2 - 15*shat^3 + 
           2*shat^4)*ArcTan[Sqrt[shat]/Sqrt[4 - shat]]*Log[4])/
         Sqrt[(4 - shat)*shat] + (6*(-18 + 3*shat + 30*shat^2 - 15*shat^3 + 
           2*shat^4)*(Pi - 2*ArcTan[Sqrt[shat]/Sqrt[4 - shat]])*
          Log[(1 - Sqrt[shat])/2])/Sqrt[(4 - shat)*shat] + 
        (24*(-18 + 3*shat + 30*shat^2 - 15*shat^3 + 2*shat^4)*
          ArcTan[Sqrt[shat]/Sqrt[4 - shat]]*Log[(1 + Sqrt[shat])/2])/
         Sqrt[(4 - shat)*shat] - (4*(-1 + Sqrt[shat])*(1 + Sqrt[shat])*
          (3 - 26*Sqrt[shat] + 57*shat + 22*shat^(3/2) + 72*shat^2 + 
           4*shat^(5/2))*Log[1 + Sqrt[shat]])/shat + 
        (12*Log[2 - Sqrt[shat]]*(shat*(5 - 6*shat + 2*shat^2) + 
           (-1 + shat)^2*(-4 - 7*shat + 2*shat^2)*Log[1 + Sqrt[shat]]))/
         shat - (2*(-(shat*(15 - 52*shat + 12*shat^(3/2) + 28*shat^(5/2))) + 
           12*(-1 + shat)^2*shat^2*Log[1 + Sqrt[shat]] - 3*(-1 + shat)^2*
            (-4 - 7*shat + 2*shat^2)*Log[1 - shat])*Log[shat])/shat + 
        6*(-8 + shat)*shat^2*Log[shat]^2 - (12*(-4 + shat)*(-1 + shat)^2*
          (1 + 2*shat)*PolyLog[2, -1 + Sqrt[shat]])/shat - 
        (12*(4 + 11*shat + 60*shat^2 + 5*shat^3 + 6*shat^4)*
          PolyLog[2, -Sqrt[shat]])/shat + (12*(-4 + shat)*(-1 + shat)^2*
          (1 + 2*shat)*PolyLog[2, Sqrt[shat]])/shat + 
        ((6*I)*(-18 + 3*shat + 30*shat^2 - 15*shat^3 + 2*shat^4)*
          PolyLog[2, (2*Sqrt[-(shat/(-4 + shat))])/
            (-I + Sqrt[-(shat/(-4 + shat))])])/Sqrt[(4 - shat)*shat] - 
        ((6*I)*(-18 + 3*shat + 30*shat^2 - 15*shat^3 + 2*shat^4)*
          PolyLog[2, (2*Sqrt[-(shat/(-4 + shat))])/(Sqrt[shat]*
             (-I + Sqrt[-(shat/(-4 + shat))]))])/Sqrt[(4 - shat)*shat] - 
        ((6*I)*(-18 + 3*shat + 30*shat^2 - 15*shat^3 + 2*shat^4)*
          PolyLog[2, (2*(-1 + Sqrt[shat])*Sqrt[-(shat/(-4 + shat))])/
            (Sqrt[shat]*(-I + Sqrt[-(shat/(-4 + shat))]))])/
         Sqrt[(4 - shat)*shat] - ((6*I)*(-18 + 3*shat + 30*shat^2 - 
           15*shat^3 + 2*shat^4)*PolyLog[2, 
           (shat*(-I + Sqrt[-(shat/(-4 + shat))]))/(2*(-1 + shat)*
             Sqrt[-(shat/(-4 + shat))])])/Sqrt[(4 - shat)*shat] - 
        ((6*I)*(-18 + 3*shat + 30*shat^2 - 15*shat^3 + 2*shat^4)*
          PolyLog[2, (2*Sqrt[-(shat/(-4 + shat))])/
            (I + Sqrt[-(shat/(-4 + shat))])])/Sqrt[(4 - shat)*shat] + 
        ((6*I)*(-18 + 3*shat + 30*shat^2 - 15*shat^3 + 2*shat^4)*
          PolyLog[2, (2*Sqrt[-(shat/(-4 + shat))])/(Sqrt[shat]*
             (I + Sqrt[-(shat/(-4 + shat))]))])/Sqrt[(4 - shat)*shat] + 
        ((6*I)*(-18 + 3*shat + 30*shat^2 - 15*shat^3 + 2*shat^4)*
          PolyLog[2, (2*(-1 + Sqrt[shat])*Sqrt[-(shat/(-4 + shat))])/
            (Sqrt[shat]*(I + Sqrt[-(shat/(-4 + shat))]))])/
         Sqrt[(4 - shat)*shat] + ((6*I)*(-18 + 3*shat + 30*shat^2 - 
           15*shat^3 + 2*shat^4)*PolyLog[2, 
           (shat*(I + Sqrt[-(shat/(-4 + shat))]))/(2*(-1 + shat)*
             Sqrt[-(shat/(-4 + shat))])])/Sqrt[(4 - shat)*shat] - 
        ((6*I)*(-18 + 3*shat + 30*shat^2 - 15*shat^3 + 2*shat^4)*
          PolyLog[2, (2*(-1 + Sqrt[shat])*Sqrt[-(shat/(-4 + shat))])/
            (-2*Sqrt[-(shat/(-4 + shat))] + shat*(-I + Sqrt[
                -(shat/(-4 + shat))]))])/Sqrt[(4 - shat)*shat] + 
        ((6*I)*(-18 + 3*shat + 30*shat^2 - 15*shat^3 + 2*shat^4)*
          PolyLog[2, (2*(-1 + Sqrt[shat])*Sqrt[-(shat/(-4 + shat))])/
            (-2*Sqrt[-(shat/(-4 + shat))] + shat*(I + Sqrt[
                -(shat/(-4 + shat))]))])/Sqrt[(4 - shat)*shat]))/216) + 
   c3*((4*ast^2*kappa^2*((-1 + shat)*(-0.396781082117812899989900782217309392\
68326594244249102635115395656414668555497374995132938296175029844976445315731\
19`81.78776169108788 - 99.380779301649617376734335602499893337358647118487928\
1420241803515459906242315905542670384868623392867894100589719586`82.976858369\
54946*shat - 19268.2476044404025403157869008486632302867540192349107542590399\
769772850733384029805035577337473459501303514749004948042`84.3115178143481*
           shat^2 + 127.78299412268615549569746739139961396765759346282618027\
75120292972470093543485491154659227491672958302783739330644392`83.26544119521\
655*shat^3) + Sqrt[shat]*(-0.315746357447737801760647178919062528241618792109\
8157961624879923181457482965548255467696395078999462255829797359489`84.447838\
33927653 + 771.90412283639683595640154592102882429687952239819726615021221720\
39295195893268801159797373224917229777511607650190843`84.44783833927653*
           shat + 18027.98201259346025624498720455357151575197436917003728192\
31402765404295692785783785731481935045555221040110195632277736`84.44783833927\
653*shat^2 + 440.671781629074460697185566546299541528526066056890260872713276\
2361072581742322918287290176804633987497756781310487265`84.44783833927653*
           shat^3)*Log[shat] + Sqrt[shat]*(-0.0370786269896721635319798923961\
47107525966132304541739494259458567241918552498244456988585152877838752327214\
979431`84.44783833927653 + 188.3822275821951264141257280805426976767808461441\
560515728920718866512103154470612638969674812815647457375269837498639`84.4478\
3833927653*shat + 51.51400757422439324769781623525956917125571303052264395099\
37419922633575415493641371428845529768681422869745649469095`84.44783833927653*
           shat^2 - 137.21564362557434651500848396484908811902314675148587057\
1456106999082649369632535690061303088046166427715170557569904`84.447838339276\
53*shat^3)*Log[shat]^2 + Sqrt[shat]*(-0.0011409189675519503913416430854954679\
81614513789007508481661909182263184778054481966963706696823521922254962669071\
2`84.44783833927653 + 21.7152984947641122141428354926952717612392968279697309\
476831812014058449199030307837613166633503393757505261280401429`84.4478383392\
7653*shat + 483.3219243990480574429336632564019683381997533411163101542686685\
514710341017000523231276985462408859366155693264069594`84.44783833927653*
           shat^2 + 3.1003843273845205416449718588289816903395578298364871856\
227215793066216859246052253442110946036160545683409119375689`84.44783833927653\
*shat^3)*Log[shat]^3))/27 - 
     (ast^2*kappa^2*(-(((-1 + Sqrt[shat])^2*Sqrt[shat]*(12 - 95*Sqrt[shat] + 
             114*shat - 187*shat^(3/2) + 48*shat^(5/2)) + 
           Pi^2*(-4 + 13*shat + 84*shat^2 - 17*shat^3 + 10*shat^4))/shat) + 
        (6*Pi*(-18 + 3*shat + 30*shat^2 - 15*shat^3 + 2*shat^4)*Log[2])/
         Sqrt[(4 - shat)*shat] + (6*(-18 + 3*shat + 30*shat^2 - 15*shat^3 + 
           2*shat^4)*ArcTan[Sqrt[shat]/Sqrt[4 - shat]]*Log[4])/
         Sqrt[(4 - shat)*shat] + (6*(-18 + 3*shat + 30*shat^2 - 15*shat^3 + 
           2*shat^4)*(Pi - 2*ArcTan[Sqrt[shat]/Sqrt[4 - shat]])*
          Log[(1 - Sqrt[shat])/2])/Sqrt[(4 - shat)*shat] + 
        (24*(-18 + 3*shat + 30*shat^2 - 15*shat^3 + 2*shat^4)*
          ArcTan[Sqrt[shat]/Sqrt[4 - shat]]*Log[(1 + Sqrt[shat])/2])/
         Sqrt[(4 - shat)*shat] - (4*(-1 + Sqrt[shat])*(1 + Sqrt[shat])*
          (3 - 26*Sqrt[shat] + 57*shat + 22*shat^(3/2) + 72*shat^2 + 
           4*shat^(5/2))*Log[1 + Sqrt[shat]])/shat + 
        (12*Log[2 - Sqrt[shat]]*(shat*(5 - 6*shat + 2*shat^2) + 
           (-1 + shat)^2*(-4 - 7*shat + 2*shat^2)*Log[1 + Sqrt[shat]]))/
         shat - (2*(-(shat*(15 - 52*shat + 12*shat^(3/2) + 28*shat^(5/2))) + 
           12*(-1 + shat)^2*shat^2*Log[1 + Sqrt[shat]] - 3*(-1 + shat)^2*
            (-4 - 7*shat + 2*shat^2)*Log[1 - shat])*Log[shat])/shat + 
        6*(-8 + shat)*shat^2*Log[shat]^2 - (12*(-4 + shat)*(-1 + shat)^2*
          (1 + 2*shat)*PolyLog[2, -1 + Sqrt[shat]])/shat - 
        (12*(4 + 11*shat + 60*shat^2 + 5*shat^3 + 6*shat^4)*
          PolyLog[2, -Sqrt[shat]])/shat + (12*(-4 + shat)*(-1 + shat)^2*
          (1 + 2*shat)*PolyLog[2, Sqrt[shat]])/shat + 
        ((6*I)*(-18 + 3*shat + 30*shat^2 - 15*shat^3 + 2*shat^4)*
          PolyLog[2, (2*Sqrt[-(shat/(-4 + shat))])/
            (-I + Sqrt[-(shat/(-4 + shat))])])/Sqrt[(4 - shat)*shat] - 
        ((6*I)*(-18 + 3*shat + 30*shat^2 - 15*shat^3 + 2*shat^4)*
          PolyLog[2, (2*Sqrt[-(shat/(-4 + shat))])/(Sqrt[shat]*
             (-I + Sqrt[-(shat/(-4 + shat))]))])/Sqrt[(4 - shat)*shat] - 
        ((6*I)*(-18 + 3*shat + 30*shat^2 - 15*shat^3 + 2*shat^4)*
          PolyLog[2, (2*(-1 + Sqrt[shat])*Sqrt[-(shat/(-4 + shat))])/
            (Sqrt[shat]*(-I + Sqrt[-(shat/(-4 + shat))]))])/
         Sqrt[(4 - shat)*shat] - ((6*I)*(-18 + 3*shat + 30*shat^2 - 
           15*shat^3 + 2*shat^4)*PolyLog[2, 
           (shat*(-I + Sqrt[-(shat/(-4 + shat))]))/(2*(-1 + shat)*
             Sqrt[-(shat/(-4 + shat))])])/Sqrt[(4 - shat)*shat] - 
        ((6*I)*(-18 + 3*shat + 30*shat^2 - 15*shat^3 + 2*shat^4)*
          PolyLog[2, (2*Sqrt[-(shat/(-4 + shat))])/
            (I + Sqrt[-(shat/(-4 + shat))])])/Sqrt[(4 - shat)*shat] + 
        ((6*I)*(-18 + 3*shat + 30*shat^2 - 15*shat^3 + 2*shat^4)*
          PolyLog[2, (2*Sqrt[-(shat/(-4 + shat))])/(Sqrt[shat]*
             (I + Sqrt[-(shat/(-4 + shat))]))])/Sqrt[(4 - shat)*shat] + 
        ((6*I)*(-18 + 3*shat + 30*shat^2 - 15*shat^3 + 2*shat^4)*
          PolyLog[2, (2*(-1 + Sqrt[shat])*Sqrt[-(shat/(-4 + shat))])/
            (Sqrt[shat]*(I + Sqrt[-(shat/(-4 + shat))]))])/
         Sqrt[(4 - shat)*shat] + ((6*I)*(-18 + 3*shat + 30*shat^2 - 
           15*shat^3 + 2*shat^4)*PolyLog[2, 
           (shat*(I + Sqrt[-(shat/(-4 + shat))]))/(2*(-1 + shat)*
             Sqrt[-(shat/(-4 + shat))])])/Sqrt[(4 - shat)*shat] - 
        ((6*I)*(-18 + 3*shat + 30*shat^2 - 15*shat^3 + 2*shat^4)*
          PolyLog[2, (2*(-1 + Sqrt[shat])*Sqrt[-(shat/(-4 + shat))])/
            (-2*Sqrt[-(shat/(-4 + shat))] + shat*(-I + Sqrt[
                -(shat/(-4 + shat))]))])/Sqrt[(4 - shat)*shat] + 
        ((6*I)*(-18 + 3*shat + 30*shat^2 - 15*shat^3 + 2*shat^4)*
          PolyLog[2, (2*(-1 + Sqrt[shat])*Sqrt[-(shat/(-4 + shat))])/
            (-2*Sqrt[-(shat/(-4 + shat))] + shat*(I + Sqrt[
                -(shat/(-4 + shat))]))])/Sqrt[(4 - shat)*shat]))/972), 
  (4*ast^2*kappa^2*((-1 + shat)*(-0.39678108211781289998990078221730939268326\
59424424910263511539565641466855549737499513293829617502984497644531573119`81\
.78776169108788 - 99.38077930164961737673433560249989333735864711848792814202\
41803515459906242315905542670384868623392867894100589719586`82.97685836954946*
         shat - 19268.2476044404025403157869008486632302867540192349107542590\
399769772850733384029805035577337473459501303514749004948042`84.3115178143481*
         shat^2 + 127.7829941226861554956974673913996139676575934628261802775\
120292972470093543485491154659227491672958302783739330644392`83.26544119521655\
*shat^3) + Sqrt[shat]*(-0.315746357447737801760647178919062528241618792109815\
7961624879923181457482965548255467696395078999462255829797359489`84.447838339\
27653 + 771.90412283639683595640154592102882429687952239819726615021221720392\
95195893268801159797373224917229777511607650190843`84.44783833927653*shat + 
        18027.982012593460256244987204553571515751974369170037281923140276540\
4295692785783785731481935045555221040110195632277736`84.44783833927653*
         shat^2 + 440.6717816290744606971855665462995415285260660568902608727\
132762361072581742322918287290176804633987497756781310487265`84.44783833927653\
*shat^3)*Log[shat] + Sqrt[shat]*(-0.03707862698967216353197989239614710752596\
6132304541739494259458567241918552498244456988585152877838752327214979431`84.\
44783833927653 + 188.38222758219512641412572808054269767678084614415605157289\
20718866512103154470612638969674812815647457375269837498639`84.44783833927653*
         shat + 51.5140075742243932476978162352595691712557130305226439509937\
419922633575415493641371428845529768681422869745649469095`84.44783833927653*
         shat^2 - 137.2156436255743465150084839648490881190231467514858705714\
56106999082649369632535690061303088046166427715170557569904`84.44783833927653*
         shat^3)*Log[shat]^2 + Sqrt[shat]*(-0.0011409189675519503913416430854\
95467981614513789007508481661909182263184778054481966963706696823521922254962\
6690712`84.44783833927653 + 21.7152984947641122141428354926952717612392968279\
697309476831812014058449199030307837613166633503393757505261280401429`84.4478\
3833927653*shat + 483.3219243990480574429336632564019683381997533411163101542\
686685514710341017000523231276985462408859366155693264069594`84.44783833927653\
*shat^2 + 3.10038432738452054164497185882898169033955782983648718562272157930\
66216859246052253442110946036160545683409119375689`84.44783833927653*shat^3)*
       Log[shat]^3))/27 - 
   (ast^2*kappa^2*(-(((-1 + Sqrt[shat])^2*Sqrt[shat]*(12 - 95*Sqrt[shat] + 
           114*shat - 187*shat^(3/2) + 48*shat^(5/2)) + 
         Pi^2*(-4 + 13*shat + 84*shat^2 - 17*shat^3 + 10*shat^4))/shat) + 
      (6*Pi*(-18 + 3*shat + 30*shat^2 - 15*shat^3 + 2*shat^4)*Log[2])/
       Sqrt[(4 - shat)*shat] + (6*(-18 + 3*shat + 30*shat^2 - 15*shat^3 + 
         2*shat^4)*ArcTan[Sqrt[shat]/Sqrt[4 - shat]]*Log[4])/
       Sqrt[(4 - shat)*shat] + (6*(-18 + 3*shat + 30*shat^2 - 15*shat^3 + 
         2*shat^4)*(Pi - 2*ArcTan[Sqrt[shat]/Sqrt[4 - shat]])*
        Log[(1 - Sqrt[shat])/2])/Sqrt[(4 - shat)*shat] + 
      (24*(-18 + 3*shat + 30*shat^2 - 15*shat^3 + 2*shat^4)*
        ArcTan[Sqrt[shat]/Sqrt[4 - shat]]*Log[(1 + Sqrt[shat])/2])/
       Sqrt[(4 - shat)*shat] - (4*(-1 + Sqrt[shat])*(1 + Sqrt[shat])*
        (3 - 26*Sqrt[shat] + 57*shat + 22*shat^(3/2) + 72*shat^2 + 
         4*shat^(5/2))*Log[1 + Sqrt[shat]])/shat + 
      (12*Log[2 - Sqrt[shat]]*(shat*(5 - 6*shat + 2*shat^2) + 
         (-1 + shat)^2*(-4 - 7*shat + 2*shat^2)*Log[1 + Sqrt[shat]]))/shat - 
      (2*(-(shat*(15 - 52*shat + 12*shat^(3/2) + 28*shat^(5/2))) + 
         12*(-1 + shat)^2*shat^2*Log[1 + Sqrt[shat]] - 3*(-1 + shat)^2*
          (-4 - 7*shat + 2*shat^2)*Log[1 - shat])*Log[shat])/shat + 
      6*(-8 + shat)*shat^2*Log[shat]^2 - (12*(-4 + shat)*(-1 + shat)^2*
        (1 + 2*shat)*PolyLog[2, -1 + Sqrt[shat]])/shat - 
      (12*(4 + 11*shat + 60*shat^2 + 5*shat^3 + 6*shat^4)*
        PolyLog[2, -Sqrt[shat]])/shat + (12*(-4 + shat)*(-1 + shat)^2*
        (1 + 2*shat)*PolyLog[2, Sqrt[shat]])/shat + 
      ((6*I)*(-18 + 3*shat + 30*shat^2 - 15*shat^3 + 2*shat^4)*
        PolyLog[2, (2*Sqrt[-(shat/(-4 + shat))])/
          (-I + Sqrt[-(shat/(-4 + shat))])])/Sqrt[(4 - shat)*shat] - 
      ((6*I)*(-18 + 3*shat + 30*shat^2 - 15*shat^3 + 2*shat^4)*
        PolyLog[2, (2*Sqrt[-(shat/(-4 + shat))])/(Sqrt[shat]*
           (-I + Sqrt[-(shat/(-4 + shat))]))])/Sqrt[(4 - shat)*shat] - 
      ((6*I)*(-18 + 3*shat + 30*shat^2 - 15*shat^3 + 2*shat^4)*
        PolyLog[2, (2*(-1 + Sqrt[shat])*Sqrt[-(shat/(-4 + shat))])/
          (Sqrt[shat]*(-I + Sqrt[-(shat/(-4 + shat))]))])/
       Sqrt[(4 - shat)*shat] - ((6*I)*(-18 + 3*shat + 30*shat^2 - 15*shat^3 + 
         2*shat^4)*PolyLog[2, (shat*(-I + Sqrt[-(shat/(-4 + shat))]))/
          (2*(-1 + shat)*Sqrt[-(shat/(-4 + shat))])])/Sqrt[(4 - shat)*shat] - 
      ((6*I)*(-18 + 3*shat + 30*shat^2 - 15*shat^3 + 2*shat^4)*
        PolyLog[2, (2*Sqrt[-(shat/(-4 + shat))])/
          (I + Sqrt[-(shat/(-4 + shat))])])/Sqrt[(4 - shat)*shat] + 
      ((6*I)*(-18 + 3*shat + 30*shat^2 - 15*shat^3 + 2*shat^4)*
        PolyLog[2, (2*Sqrt[-(shat/(-4 + shat))])/(Sqrt[shat]*
           (I + Sqrt[-(shat/(-4 + shat))]))])/Sqrt[(4 - shat)*shat] + 
      ((6*I)*(-18 + 3*shat + 30*shat^2 - 15*shat^3 + 2*shat^4)*
        PolyLog[2, (2*(-1 + Sqrt[shat])*Sqrt[-(shat/(-4 + shat))])/
          (Sqrt[shat]*(I + Sqrt[-(shat/(-4 + shat))]))])/
       Sqrt[(4 - shat)*shat] + ((6*I)*(-18 + 3*shat + 30*shat^2 - 15*shat^3 + 
         2*shat^4)*PolyLog[2, (shat*(I + Sqrt[-(shat/(-4 + shat))]))/
          (2*(-1 + shat)*Sqrt[-(shat/(-4 + shat))])])/Sqrt[(4 - shat)*shat] - 
      ((6*I)*(-18 + 3*shat + 30*shat^2 - 15*shat^3 + 2*shat^4)*
        PolyLog[2, (2*(-1 + Sqrt[shat])*Sqrt[-(shat/(-4 + shat))])/
          (-2*Sqrt[-(shat/(-4 + shat))] + 
           shat*(-I + Sqrt[-(shat/(-4 + shat))]))])/Sqrt[(4 - shat)*shat] + 
      ((6*I)*(-18 + 3*shat + 30*shat^2 - 15*shat^3 + 2*shat^4)*
        PolyLog[2, (2*(-1 + Sqrt[shat])*Sqrt[-(shat/(-4 + shat))])/
          (-2*Sqrt[-(shat/(-4 + shat))] + 
           shat*(I + Sqrt[-(shat/(-4 + shat))]))])/Sqrt[(4 - shat)*shat]))/
    972 + 
   c3*((-2*ast^2*kappa*((-1 + shat)*(-0.3967810821178128999899007822173093926\
83265942442491026351153956564146685554973749951329382961750298449764453157311\
9`81.78776169108788 - 99.3807793016496173767343356024998933373586471184879281\
420241803515459906242315905542670384868623392867894100589719586`82.9768583695\
4946*shat - 19268.24760444040254031578690084866323028675401923491075425903997\
69772850733384029805035577337473459501303514749004948042`84.3115178143481*
           shat^2 + 127.78299412268615549569746739139961396765759346282618027\
75120292972470093543485491154659227491672958302783739330644392`83.26544119521\
655*shat^3) + Sqrt[shat]*(-0.315746357447737801760647178919062528241618792109\
8157961624879923181457482965548255467696395078999462255829797359489`84.447838\
33927653 + 771.90412283639683595640154592102882429687952239819726615021221720\
39295195893268801159797373224917229777511607650190843`84.44783833927653*
           shat + 18027.98201259346025624498720455357151575197436917003728192\
31402765404295692785783785731481935045555221040110195632277736`84.44783833927\
653*shat^2 + 440.671781629074460697185566546299541528526066056890260872713276\
2361072581742322918287290176804633987497756781310487265`84.44783833927653*
           shat^3)*Log[shat] + Sqrt[shat]*(-0.0370786269896721635319798923961\
47107525966132304541739494259458567241918552498244456988585152877838752327214\
979431`84.44783833927653 + 188.3822275821951264141257280805426976767808461441\
560515728920718866512103154470612638969674812815647457375269837498639`84.4478\
3833927653*shat + 51.51400757422439324769781623525956917125571303052264395099\
37419922633575415493641371428845529768681422869745649469095`84.44783833927653*
           shat^2 - 137.21564362557434651500848396484908811902314675148587057\
1456106999082649369632535690061303088046166427715170557569904`84.447838339276\
53*shat^3)*Log[shat]^2 + Sqrt[shat]*(-0.0011409189675519503913416430854954679\
81614513789007508481661909182263184778054481966963706696823521922254962669071\
2`84.44783833927653 + 21.7152984947641122141428354926952717612392968279697309\
476831812014058449199030307837613166633503393757505261280401429`84.4478383392\
7653*shat + 483.3219243990480574429336632564019683381997533411163101542686685\
514710341017000523231276985462408859366155693264069594`84.44783833927653*
           shat^2 + 3.1003843273845205416449718588289816903395578298364871856\
227215793066216859246052253442110946036160545683409119375689`84.44783833927653\
*shat^3)*Log[shat]^3))/3 + 
     (ast^2*kappa*(-(((-1 + Sqrt[shat])^2*Sqrt[shat]*(12 - 95*Sqrt[shat] + 
             114*shat - 187*shat^(3/2) + 48*shat^(5/2)) + 
           Pi^2*(-4 + 13*shat + 84*shat^2 - 17*shat^3 + 10*shat^4))/shat) + 
        (6*Pi*(-18 + 3*shat + 30*shat^2 - 15*shat^3 + 2*shat^4)*Log[2])/
         Sqrt[(4 - shat)*shat] + (6*(-18 + 3*shat + 30*shat^2 - 15*shat^3 + 
           2*shat^4)*ArcTan[Sqrt[shat]/Sqrt[4 - shat]]*Log[4])/
         Sqrt[(4 - shat)*shat] + (6*(-18 + 3*shat + 30*shat^2 - 15*shat^3 + 
           2*shat^4)*(Pi - 2*ArcTan[Sqrt[shat]/Sqrt[4 - shat]])*
          Log[(1 - Sqrt[shat])/2])/Sqrt[(4 - shat)*shat] + 
        (24*(-18 + 3*shat + 30*shat^2 - 15*shat^3 + 2*shat^4)*
          ArcTan[Sqrt[shat]/Sqrt[4 - shat]]*Log[(1 + Sqrt[shat])/2])/
         Sqrt[(4 - shat)*shat] - (4*(-1 + Sqrt[shat])*(1 + Sqrt[shat])*
          (3 - 26*Sqrt[shat] + 57*shat + 22*shat^(3/2) + 72*shat^2 + 
           4*shat^(5/2))*Log[1 + Sqrt[shat]])/shat + 
        (12*Log[2 - Sqrt[shat]]*(shat*(5 - 6*shat + 2*shat^2) + 
           (-1 + shat)^2*(-4 - 7*shat + 2*shat^2)*Log[1 + Sqrt[shat]]))/
         shat - (2*(-(shat*(15 - 52*shat + 12*shat^(3/2) + 28*shat^(5/2))) + 
           12*(-1 + shat)^2*shat^2*Log[1 + Sqrt[shat]] - 3*(-1 + shat)^2*
            (-4 - 7*shat + 2*shat^2)*Log[1 - shat])*Log[shat])/shat + 
        6*(-8 + shat)*shat^2*Log[shat]^2 - (12*(-4 + shat)*(-1 + shat)^2*
          (1 + 2*shat)*PolyLog[2, -1 + Sqrt[shat]])/shat - 
        (12*(4 + 11*shat + 60*shat^2 + 5*shat^3 + 6*shat^4)*
          PolyLog[2, -Sqrt[shat]])/shat + (12*(-4 + shat)*(-1 + shat)^2*
          (1 + 2*shat)*PolyLog[2, Sqrt[shat]])/shat + 
        ((6*I)*(-18 + 3*shat + 30*shat^2 - 15*shat^3 + 2*shat^4)*
          PolyLog[2, (2*Sqrt[-(shat/(-4 + shat))])/
            (-I + Sqrt[-(shat/(-4 + shat))])])/Sqrt[(4 - shat)*shat] - 
        ((6*I)*(-18 + 3*shat + 30*shat^2 - 15*shat^3 + 2*shat^4)*
          PolyLog[2, (2*Sqrt[-(shat/(-4 + shat))])/(Sqrt[shat]*
             (-I + Sqrt[-(shat/(-4 + shat))]))])/Sqrt[(4 - shat)*shat] - 
        ((6*I)*(-18 + 3*shat + 30*shat^2 - 15*shat^3 + 2*shat^4)*
          PolyLog[2, (2*(-1 + Sqrt[shat])*Sqrt[-(shat/(-4 + shat))])/
            (Sqrt[shat]*(-I + Sqrt[-(shat/(-4 + shat))]))])/
         Sqrt[(4 - shat)*shat] - ((6*I)*(-18 + 3*shat + 30*shat^2 - 
           15*shat^3 + 2*shat^4)*PolyLog[2, 
           (shat*(-I + Sqrt[-(shat/(-4 + shat))]))/(2*(-1 + shat)*
             Sqrt[-(shat/(-4 + shat))])])/Sqrt[(4 - shat)*shat] - 
        ((6*I)*(-18 + 3*shat + 30*shat^2 - 15*shat^3 + 2*shat^4)*
          PolyLog[2, (2*Sqrt[-(shat/(-4 + shat))])/
            (I + Sqrt[-(shat/(-4 + shat))])])/Sqrt[(4 - shat)*shat] + 
        ((6*I)*(-18 + 3*shat + 30*shat^2 - 15*shat^3 + 2*shat^4)*
          PolyLog[2, (2*Sqrt[-(shat/(-4 + shat))])/(Sqrt[shat]*
             (I + Sqrt[-(shat/(-4 + shat))]))])/Sqrt[(4 - shat)*shat] + 
        ((6*I)*(-18 + 3*shat + 30*shat^2 - 15*shat^3 + 2*shat^4)*
          PolyLog[2, (2*(-1 + Sqrt[shat])*Sqrt[-(shat/(-4 + shat))])/
            (Sqrt[shat]*(I + Sqrt[-(shat/(-4 + shat))]))])/
         Sqrt[(4 - shat)*shat] + ((6*I)*(-18 + 3*shat + 30*shat^2 - 
           15*shat^3 + 2*shat^4)*PolyLog[2, 
           (shat*(I + Sqrt[-(shat/(-4 + shat))]))/(2*(-1 + shat)*
             Sqrt[-(shat/(-4 + shat))])])/Sqrt[(4 - shat)*shat] - 
        ((6*I)*(-18 + 3*shat + 30*shat^2 - 15*shat^3 + 2*shat^4)*
          PolyLog[2, (2*(-1 + Sqrt[shat])*Sqrt[-(shat/(-4 + shat))])/
            (-2*Sqrt[-(shat/(-4 + shat))] + shat*(-I + Sqrt[
                -(shat/(-4 + shat))]))])/Sqrt[(4 - shat)*shat] + 
        ((6*I)*(-18 + 3*shat + 30*shat^2 - 15*shat^3 + 2*shat^4)*
          PolyLog[2, (2*(-1 + Sqrt[shat])*Sqrt[-(shat/(-4 + shat))])/
            (-2*Sqrt[-(shat/(-4 + shat))] + shat*(I + Sqrt[
                -(shat/(-4 + shat))]))])/Sqrt[(4 - shat)*shat]))/216), 
  (ast^2*kappa^2*((-1 + shat)*(-0.3967810821178128999899007822173093926832659\
424424910263511539565641466855549737499513293829617502984497644531573119`81.7\
8776169108788 - 99.3807793016496173767343356024998933373586471184879281420241\
803515459906242315905542670384868623392867894100589719586`82.97685836954946*
         shat - 19268.2476044404025403157869008486632302867540192349107542590\
399769772850733384029805035577337473459501303514749004948042`84.3115178143481*
         shat^2 + 127.7829941226861554956974673913996139676575934628261802775\
120292972470093543485491154659227491672958302783739330644392`83.26544119521655\
*shat^3) + Sqrt[shat]*(-0.315746357447737801760647178919062528241618792109815\
7961624879923181457482965548255467696395078999462255829797359489`84.447838339\
27653 + 771.90412283639683595640154592102882429687952239819726615021221720392\
95195893268801159797373224917229777511607650190843`84.44783833927653*shat + 
        18027.982012593460256244987204553571515751974369170037281923140276540\
4295692785783785731481935045555221040110195632277736`84.44783833927653*
         shat^2 + 440.6717816290744606971855665462995415285260660568902608727\
132762361072581742322918287290176804633987497756781310487265`84.44783833927653\
*shat^3)*Log[shat] + Sqrt[shat]*(-0.03707862698967216353197989239614710752596\
6132304541739494259458567241918552498244456988585152877838752327214979431`84.\
44783833927653 + 188.38222758219512641412572808054269767678084614415605157289\
20718866512103154470612638969674812815647457375269837498639`84.44783833927653*
         shat + 51.5140075742243932476978162352595691712557130305226439509937\
419922633575415493641371428845529768681422869745649469095`84.44783833927653*
         shat^2 - 137.2156436255743465150084839648490881190231467514858705714\
56106999082649369632535690061303088046166427715170557569904`84.44783833927653*
         shat^3)*Log[shat]^2 + Sqrt[shat]*(-0.0011409189675519503913416430854\
95467981614513789007508481661909182263184778054481966963706696823521922254962\
6690712`84.44783833927653 + 21.7152984947641122141428354926952717612392968279\
697309476831812014058449199030307837613166633503393757505261280401429`84.4478\
3833927653*shat + 483.3219243990480574429336632564019683381997533411163101542\
686685514710341017000523231276985462408859366155693264069594`84.44783833927653\
*shat^2 + 3.10038432738452054164497185882898169033955782983648718562272157930\
66216859246052253442110946036160545683409119375689`84.44783833927653*shat^3)*
       Log[shat]^3))/27 + (4*ast^2*c2*kappa^2*
     ((-1 + shat)*(-0.3967810821178128999899007822173093926832659424424910263\
511539565641466855549737499513293829617502984497644531573119`81.78776169108788 \
- 99.380779301649617376734335602499893337358647118487928142024180351545990624\
2315905542670384868623392867894100589719586`82.97685836954946*shat - 
        19268.247604440402540315786900848663230286754019234910754259039976977\
2850733384029805035577337473459501303514749004948042`84.3115178143481*
         shat^2 + 127.7829941226861554956974673913996139676575934628261802775\
120292972470093543485491154659227491672958302783739330644392`83.26544119521655\
*shat^3) + Sqrt[shat]*(-0.315746357447737801760647178919062528241618792109815\
7961624879923181457482965548255467696395078999462255829797359489`84.447838339\
27653 + 771.90412283639683595640154592102882429687952239819726615021221720392\
95195893268801159797373224917229777511607650190843`84.44783833927653*shat + 
        18027.982012593460256244987204553571515751974369170037281923140276540\
4295692785783785731481935045555221040110195632277736`84.44783833927653*
         shat^2 + 440.6717816290744606971855665462995415285260660568902608727\
132762361072581742322918287290176804633987497756781310487265`84.44783833927653\
*shat^3)*Log[shat] + Sqrt[shat]*(-0.03707862698967216353197989239614710752596\
6132304541739494259458567241918552498244456988585152877838752327214979431`84.\
44783833927653 + 188.38222758219512641412572808054269767678084614415605157289\
20718866512103154470612638969674812815647457375269837498639`84.44783833927653*
         shat + 51.5140075742243932476978162352595691712557130305226439509937\
419922633575415493641371428845529768681422869745649469095`84.44783833927653*
         shat^2 - 137.2156436255743465150084839648490881190231467514858705714\
56106999082649369632535690061303088046166427715170557569904`84.44783833927653*
         shat^3)*Log[shat]^2 + Sqrt[shat]*(-0.0011409189675519503913416430854\
95467981614513789007508481661909182263184778054481966963706696823521922254962\
6690712`84.44783833927653 + 21.7152984947641122141428354926952717612392968279\
697309476831812014058449199030307837613166633503393757505261280401429`84.4478\
3833927653*shat + 483.3219243990480574429336632564019683381997533411163101542\
686685514710341017000523231276985462408859366155693264069594`84.44783833927653\
*shat^2 + 3.10038432738452054164497185882898169033955782983648718562272157930\
66216859246052253442110946036160545683409119375689`84.44783833927653*shat^3)*
       Log[shat]^3))/9 + 
   (ast^2*kappa^2*(-(((-1 + Sqrt[shat])^2*Sqrt[shat]*(12 - 95*Sqrt[shat] + 
           114*shat - 187*shat^(3/2) + 48*shat^(5/2)) + 
         Pi^2*(-4 + 13*shat + 84*shat^2 - 17*shat^3 + 10*shat^4))/shat) + 
      (6*Pi*(-18 + 3*shat + 30*shat^2 - 15*shat^3 + 2*shat^4)*Log[2])/
       Sqrt[(4 - shat)*shat] + (6*(-18 + 3*shat + 30*shat^2 - 15*shat^3 + 
         2*shat^4)*ArcTan[Sqrt[shat]/Sqrt[4 - shat]]*Log[4])/
       Sqrt[(4 - shat)*shat] + (6*(-18 + 3*shat + 30*shat^2 - 15*shat^3 + 
         2*shat^4)*(Pi - 2*ArcTan[Sqrt[shat]/Sqrt[4 - shat]])*
        Log[(1 - Sqrt[shat])/2])/Sqrt[(4 - shat)*shat] + 
      (24*(-18 + 3*shat + 30*shat^2 - 15*shat^3 + 2*shat^4)*
        ArcTan[Sqrt[shat]/Sqrt[4 - shat]]*Log[(1 + Sqrt[shat])/2])/
       Sqrt[(4 - shat)*shat] - (4*(-1 + Sqrt[shat])*(1 + Sqrt[shat])*
        (3 - 26*Sqrt[shat] + 57*shat + 22*shat^(3/2) + 72*shat^2 + 
         4*shat^(5/2))*Log[1 + Sqrt[shat]])/shat + 
      (12*Log[2 - Sqrt[shat]]*(shat*(5 - 6*shat + 2*shat^2) + 
         (-1 + shat)^2*(-4 - 7*shat + 2*shat^2)*Log[1 + Sqrt[shat]]))/shat - 
      (2*(-(shat*(15 - 52*shat + 12*shat^(3/2) + 28*shat^(5/2))) + 
         12*(-1 + shat)^2*shat^2*Log[1 + Sqrt[shat]] - 3*(-1 + shat)^2*
          (-4 - 7*shat + 2*shat^2)*Log[1 - shat])*Log[shat])/shat + 
      6*(-8 + shat)*shat^2*Log[shat]^2 - (12*(-4 + shat)*(-1 + shat)^2*
        (1 + 2*shat)*PolyLog[2, -1 + Sqrt[shat]])/shat - 
      (12*(4 + 11*shat + 60*shat^2 + 5*shat^3 + 6*shat^4)*
        PolyLog[2, -Sqrt[shat]])/shat + (12*(-4 + shat)*(-1 + shat)^2*
        (1 + 2*shat)*PolyLog[2, Sqrt[shat]])/shat + 
      ((6*I)*(-18 + 3*shat + 30*shat^2 - 15*shat^3 + 2*shat^4)*
        PolyLog[2, (2*Sqrt[-(shat/(-4 + shat))])/
          (-I + Sqrt[-(shat/(-4 + shat))])])/Sqrt[(4 - shat)*shat] - 
      ((6*I)*(-18 + 3*shat + 30*shat^2 - 15*shat^3 + 2*shat^4)*
        PolyLog[2, (2*Sqrt[-(shat/(-4 + shat))])/(Sqrt[shat]*
           (-I + Sqrt[-(shat/(-4 + shat))]))])/Sqrt[(4 - shat)*shat] - 
      ((6*I)*(-18 + 3*shat + 30*shat^2 - 15*shat^3 + 2*shat^4)*
        PolyLog[2, (2*(-1 + Sqrt[shat])*Sqrt[-(shat/(-4 + shat))])/
          (Sqrt[shat]*(-I + Sqrt[-(shat/(-4 + shat))]))])/
       Sqrt[(4 - shat)*shat] - ((6*I)*(-18 + 3*shat + 30*shat^2 - 15*shat^3 + 
         2*shat^4)*PolyLog[2, (shat*(-I + Sqrt[-(shat/(-4 + shat))]))/
          (2*(-1 + shat)*Sqrt[-(shat/(-4 + shat))])])/Sqrt[(4 - shat)*shat] - 
      ((6*I)*(-18 + 3*shat + 30*shat^2 - 15*shat^3 + 2*shat^4)*
        PolyLog[2, (2*Sqrt[-(shat/(-4 + shat))])/
          (I + Sqrt[-(shat/(-4 + shat))])])/Sqrt[(4 - shat)*shat] + 
      ((6*I)*(-18 + 3*shat + 30*shat^2 - 15*shat^3 + 2*shat^4)*
        PolyLog[2, (2*Sqrt[-(shat/(-4 + shat))])/(Sqrt[shat]*
           (I + Sqrt[-(shat/(-4 + shat))]))])/Sqrt[(4 - shat)*shat] + 
      ((6*I)*(-18 + 3*shat + 30*shat^2 - 15*shat^3 + 2*shat^4)*
        PolyLog[2, (2*(-1 + Sqrt[shat])*Sqrt[-(shat/(-4 + shat))])/
          (Sqrt[shat]*(I + Sqrt[-(shat/(-4 + shat))]))])/
       Sqrt[(4 - shat)*shat] + ((6*I)*(-18 + 3*shat + 30*shat^2 - 15*shat^3 + 
         2*shat^4)*PolyLog[2, (shat*(I + Sqrt[-(shat/(-4 + shat))]))/
          (2*(-1 + shat)*Sqrt[-(shat/(-4 + shat))])])/Sqrt[(4 - shat)*shat] - 
      ((6*I)*(-18 + 3*shat + 30*shat^2 - 15*shat^3 + 2*shat^4)*
        PolyLog[2, (2*(-1 + Sqrt[shat])*Sqrt[-(shat/(-4 + shat))])/
          (-2*Sqrt[-(shat/(-4 + shat))] + 
           shat*(-I + Sqrt[-(shat/(-4 + shat))]))])/Sqrt[(4 - shat)*shat] + 
      ((6*I)*(-18 + 3*shat + 30*shat^2 - 15*shat^3 + 2*shat^4)*
        PolyLog[2, (2*(-1 + Sqrt[shat])*Sqrt[-(shat/(-4 + shat))])/
          (-2*Sqrt[-(shat/(-4 + shat))] + 
           shat*(I + Sqrt[-(shat/(-4 + shat))]))])/Sqrt[(4 - shat)*shat]))/
    1944 + 
   c3*((ast^2*kappa*((-1 + shat)*(-0.3967810821178128999899007822173093926832\
659424424910263511539565641466855549737499513293829617502984497644531573119`8\
1.78776169108788 - 99.3807793016496173767343356024998933373586471184879281420\
241803515459906242315905542670384868623392867894100589719586`82.97685836954946\
*shat - 19268.247604440402540315786900848663230286754019234910754259039976977\
2850733384029805035577337473459501303514749004948042`84.3115178143481*
           shat^2 + 127.78299412268615549569746739139961396765759346282618027\
75120292972470093543485491154659227491672958302783739330644392`83.26544119521\
655*shat^3) + Sqrt[shat]*(-0.315746357447737801760647178919062528241618792109\
8157961624879923181457482965548255467696395078999462255829797359489`84.447838\
33927653 + 771.90412283639683595640154592102882429687952239819726615021221720\
39295195893268801159797373224917229777511607650190843`84.44783833927653*
           shat + 18027.98201259346025624498720455357151575197436917003728192\
31402765404295692785783785731481935045555221040110195632277736`84.44783833927\
653*shat^2 + 440.671781629074460697185566546299541528526066056890260872713276\
2361072581742322918287290176804633987497756781310487265`84.44783833927653*
           shat^3)*Log[shat] + Sqrt[shat]*(-0.0370786269896721635319798923961\
47107525966132304541739494259458567241918552498244456988585152877838752327214\
979431`84.44783833927653 + 188.3822275821951264141257280805426976767808461441\
560515728920718866512103154470612638969674812815647457375269837498639`84.4478\
3833927653*shat + 51.51400757422439324769781623525956917125571303052264395099\
37419922633575415493641371428845529768681422869745649469095`84.44783833927653*
           shat^2 - 137.21564362557434651500848396484908811902314675148587057\
1456106999082649369632535690061303088046166427715170557569904`84.447838339276\
53*shat^3)*Log[shat]^2 + Sqrt[shat]*(-0.0011409189675519503913416430854954679\
81614513789007508481661909182263184778054481966963706696823521922254962669071\
2`84.44783833927653 + 21.7152984947641122141428354926952717612392968279697309\
476831812014058449199030307837613166633503393757505261280401429`84.4478383392\
7653*shat + 483.3219243990480574429336632564019683381997533411163101542686685\
514710341017000523231276985462408859366155693264069594`84.44783833927653*
           shat^2 + 3.1003843273845205416449718588289816903395578298364871856\
227215793066216859246052253442110946036160545683409119375689`84.44783833927653\
*shat^3)*Log[shat]^3))/3 + 
     (ast^2*kappa*(-(((-1 + Sqrt[shat])^2*Sqrt[shat]*(12 - 95*Sqrt[shat] + 
             114*shat - 187*shat^(3/2) + 48*shat^(5/2)) + 
           Pi^2*(-4 + 13*shat + 84*shat^2 - 17*shat^3 + 10*shat^4))/shat) + 
        (6*Pi*(-18 + 3*shat + 30*shat^2 - 15*shat^3 + 2*shat^4)*Log[2])/
         Sqrt[(4 - shat)*shat] + (6*(-18 + 3*shat + 30*shat^2 - 15*shat^3 + 
           2*shat^4)*ArcTan[Sqrt[shat]/Sqrt[4 - shat]]*Log[4])/
         Sqrt[(4 - shat)*shat] + (6*(-18 + 3*shat + 30*shat^2 - 15*shat^3 + 
           2*shat^4)*(Pi - 2*ArcTan[Sqrt[shat]/Sqrt[4 - shat]])*
          Log[(1 - Sqrt[shat])/2])/Sqrt[(4 - shat)*shat] + 
        (24*(-18 + 3*shat + 30*shat^2 - 15*shat^3 + 2*shat^4)*
          ArcTan[Sqrt[shat]/Sqrt[4 - shat]]*Log[(1 + Sqrt[shat])/2])/
         Sqrt[(4 - shat)*shat] - (4*(-1 + Sqrt[shat])*(1 + Sqrt[shat])*
          (3 - 26*Sqrt[shat] + 57*shat + 22*shat^(3/2) + 72*shat^2 + 
           4*shat^(5/2))*Log[1 + Sqrt[shat]])/shat + 
        (12*Log[2 - Sqrt[shat]]*(shat*(5 - 6*shat + 2*shat^2) + 
           (-1 + shat)^2*(-4 - 7*shat + 2*shat^2)*Log[1 + Sqrt[shat]]))/
         shat - (2*(-(shat*(15 - 52*shat + 12*shat^(3/2) + 28*shat^(5/2))) + 
           12*(-1 + shat)^2*shat^2*Log[1 + Sqrt[shat]] - 3*(-1 + shat)^2*
            (-4 - 7*shat + 2*shat^2)*Log[1 - shat])*Log[shat])/shat + 
        6*(-8 + shat)*shat^2*Log[shat]^2 - (12*(-4 + shat)*(-1 + shat)^2*
          (1 + 2*shat)*PolyLog[2, -1 + Sqrt[shat]])/shat - 
        (12*(4 + 11*shat + 60*shat^2 + 5*shat^3 + 6*shat^4)*
          PolyLog[2, -Sqrt[shat]])/shat + (12*(-4 + shat)*(-1 + shat)^2*
          (1 + 2*shat)*PolyLog[2, Sqrt[shat]])/shat + 
        ((6*I)*(-18 + 3*shat + 30*shat^2 - 15*shat^3 + 2*shat^4)*
          PolyLog[2, (2*Sqrt[-(shat/(-4 + shat))])/
            (-I + Sqrt[-(shat/(-4 + shat))])])/Sqrt[(4 - shat)*shat] - 
        ((6*I)*(-18 + 3*shat + 30*shat^2 - 15*shat^3 + 2*shat^4)*
          PolyLog[2, (2*Sqrt[-(shat/(-4 + shat))])/(Sqrt[shat]*
             (-I + Sqrt[-(shat/(-4 + shat))]))])/Sqrt[(4 - shat)*shat] - 
        ((6*I)*(-18 + 3*shat + 30*shat^2 - 15*shat^3 + 2*shat^4)*
          PolyLog[2, (2*(-1 + Sqrt[shat])*Sqrt[-(shat/(-4 + shat))])/
            (Sqrt[shat]*(-I + Sqrt[-(shat/(-4 + shat))]))])/
         Sqrt[(4 - shat)*shat] - ((6*I)*(-18 + 3*shat + 30*shat^2 - 
           15*shat^3 + 2*shat^4)*PolyLog[2, 
           (shat*(-I + Sqrt[-(shat/(-4 + shat))]))/(2*(-1 + shat)*
             Sqrt[-(shat/(-4 + shat))])])/Sqrt[(4 - shat)*shat] - 
        ((6*I)*(-18 + 3*shat + 30*shat^2 - 15*shat^3 + 2*shat^4)*
          PolyLog[2, (2*Sqrt[-(shat/(-4 + shat))])/
            (I + Sqrt[-(shat/(-4 + shat))])])/Sqrt[(4 - shat)*shat] + 
        ((6*I)*(-18 + 3*shat + 30*shat^2 - 15*shat^3 + 2*shat^4)*
          PolyLog[2, (2*Sqrt[-(shat/(-4 + shat))])/(Sqrt[shat]*
             (I + Sqrt[-(shat/(-4 + shat))]))])/Sqrt[(4 - shat)*shat] + 
        ((6*I)*(-18 + 3*shat + 30*shat^2 - 15*shat^3 + 2*shat^4)*
          PolyLog[2, (2*(-1 + Sqrt[shat])*Sqrt[-(shat/(-4 + shat))])/
            (Sqrt[shat]*(I + Sqrt[-(shat/(-4 + shat))]))])/
         Sqrt[(4 - shat)*shat] + ((6*I)*(-18 + 3*shat + 30*shat^2 - 
           15*shat^3 + 2*shat^4)*PolyLog[2, 
           (shat*(I + Sqrt[-(shat/(-4 + shat))]))/(2*(-1 + shat)*
             Sqrt[-(shat/(-4 + shat))])])/Sqrt[(4 - shat)*shat] - 
        ((6*I)*(-18 + 3*shat + 30*shat^2 - 15*shat^3 + 2*shat^4)*
          PolyLog[2, (2*(-1 + Sqrt[shat])*Sqrt[-(shat/(-4 + shat))])/
            (-2*Sqrt[-(shat/(-4 + shat))] + shat*(-I + Sqrt[
                -(shat/(-4 + shat))]))])/Sqrt[(4 - shat)*shat] + 
        ((6*I)*(-18 + 3*shat + 30*shat^2 - 15*shat^3 + 2*shat^4)*
          PolyLog[2, (2*(-1 + Sqrt[shat])*Sqrt[-(shat/(-4 + shat))])/
            (-2*Sqrt[-(shat/(-4 + shat))] + shat*(I + Sqrt[
                -(shat/(-4 + shat))]))])/Sqrt[(4 - shat)*shat]))/216), 
  (ast^2*c1*kappa*(-(((-1 + Sqrt[shat])^2*Sqrt[shat]*(12 - 95*Sqrt[shat] + 
           114*shat - 187*shat^(3/2) + 48*shat^(5/2)) + 
         Pi^2*(-4 + 13*shat + 84*shat^2 - 17*shat^3 + 10*shat^4))/shat) + 
      (6*Pi*(-18 + 3*shat + 30*shat^2 - 15*shat^3 + 2*shat^4)*Log[2])/
       Sqrt[(4 - shat)*shat] + (6*(-18 + 3*shat + 30*shat^2 - 15*shat^3 + 
         2*shat^4)*ArcTan[Sqrt[shat]/Sqrt[4 - shat]]*Log[4])/
       Sqrt[(4 - shat)*shat] + (6*(-18 + 3*shat + 30*shat^2 - 15*shat^3 + 
         2*shat^4)*(Pi - 2*ArcTan[Sqrt[shat]/Sqrt[4 - shat]])*
        Log[(1 - Sqrt[shat])/2])/Sqrt[(4 - shat)*shat] + 
      (24*(-18 + 3*shat + 30*shat^2 - 15*shat^3 + 2*shat^4)*
        ArcTan[Sqrt[shat]/Sqrt[4 - shat]]*Log[(1 + Sqrt[shat])/2])/
       Sqrt[(4 - shat)*shat] - (4*(-1 + Sqrt[shat])*(1 + Sqrt[shat])*
        (3 - 26*Sqrt[shat] + 57*shat + 22*shat^(3/2) + 72*shat^2 + 
         4*shat^(5/2))*Log[1 + Sqrt[shat]])/shat + 
      (12*Log[2 - Sqrt[shat]]*(shat*(5 - 6*shat + 2*shat^2) + 
         (-1 + shat)^2*(-4 - 7*shat + 2*shat^2)*Log[1 + Sqrt[shat]]))/shat - 
      (2*(-(shat*(15 - 52*shat + 12*shat^(3/2) + 28*shat^(5/2))) + 
         12*(-1 + shat)^2*shat^2*Log[1 + Sqrt[shat]] - 3*(-1 + shat)^2*
          (-4 - 7*shat + 2*shat^2)*Log[1 - shat])*Log[shat])/shat + 
      6*(-8 + shat)*shat^2*Log[shat]^2 - (12*(-4 + shat)*(-1 + shat)^2*
        (1 + 2*shat)*PolyLog[2, -1 + Sqrt[shat]])/shat - 
      (12*(4 + 11*shat + 60*shat^2 + 5*shat^3 + 6*shat^4)*
        PolyLog[2, -Sqrt[shat]])/shat + (12*(-4 + shat)*(-1 + shat)^2*
        (1 + 2*shat)*PolyLog[2, Sqrt[shat]])/shat + 
      ((6*I)*(-18 + 3*shat + 30*shat^2 - 15*shat^3 + 2*shat^4)*
        PolyLog[2, (2*Sqrt[-(shat/(-4 + shat))])/
          (-I + Sqrt[-(shat/(-4 + shat))])])/Sqrt[(4 - shat)*shat] - 
      ((6*I)*(-18 + 3*shat + 30*shat^2 - 15*shat^3 + 2*shat^4)*
        PolyLog[2, (2*Sqrt[-(shat/(-4 + shat))])/(Sqrt[shat]*
           (-I + Sqrt[-(shat/(-4 + shat))]))])/Sqrt[(4 - shat)*shat] - 
      ((6*I)*(-18 + 3*shat + 30*shat^2 - 15*shat^3 + 2*shat^4)*
        PolyLog[2, (2*(-1 + Sqrt[shat])*Sqrt[-(shat/(-4 + shat))])/
          (Sqrt[shat]*(-I + Sqrt[-(shat/(-4 + shat))]))])/
       Sqrt[(4 - shat)*shat] - ((6*I)*(-18 + 3*shat + 30*shat^2 - 15*shat^3 + 
         2*shat^4)*PolyLog[2, (shat*(-I + Sqrt[-(shat/(-4 + shat))]))/
          (2*(-1 + shat)*Sqrt[-(shat/(-4 + shat))])])/Sqrt[(4 - shat)*shat] - 
      ((6*I)*(-18 + 3*shat + 30*shat^2 - 15*shat^3 + 2*shat^4)*
        PolyLog[2, (2*Sqrt[-(shat/(-4 + shat))])/
          (I + Sqrt[-(shat/(-4 + shat))])])/Sqrt[(4 - shat)*shat] + 
      ((6*I)*(-18 + 3*shat + 30*shat^2 - 15*shat^3 + 2*shat^4)*
        PolyLog[2, (2*Sqrt[-(shat/(-4 + shat))])/(Sqrt[shat]*
           (I + Sqrt[-(shat/(-4 + shat))]))])/Sqrt[(4 - shat)*shat] + 
      ((6*I)*(-18 + 3*shat + 30*shat^2 - 15*shat^3 + 2*shat^4)*
        PolyLog[2, (2*(-1 + Sqrt[shat])*Sqrt[-(shat/(-4 + shat))])/
          (Sqrt[shat]*(I + Sqrt[-(shat/(-4 + shat))]))])/
       Sqrt[(4 - shat)*shat] + ((6*I)*(-18 + 3*shat + 30*shat^2 - 15*shat^3 + 
         2*shat^4)*PolyLog[2, (shat*(I + Sqrt[-(shat/(-4 + shat))]))/
          (2*(-1 + shat)*Sqrt[-(shat/(-4 + shat))])])/Sqrt[(4 - shat)*shat] - 
      ((6*I)*(-18 + 3*shat + 30*shat^2 - 15*shat^3 + 2*shat^4)*
        PolyLog[2, (2*(-1 + Sqrt[shat])*Sqrt[-(shat/(-4 + shat))])/
          (-2*Sqrt[-(shat/(-4 + shat))] + 
           shat*(-I + Sqrt[-(shat/(-4 + shat))]))])/Sqrt[(4 - shat)*shat] + 
      ((6*I)*(-18 + 3*shat + 30*shat^2 - 15*shat^3 + 2*shat^4)*
        PolyLog[2, (2*(-1 + Sqrt[shat])*Sqrt[-(shat/(-4 + shat))])/
          (-2*Sqrt[-(shat/(-4 + shat))] + 
           shat*(I + Sqrt[-(shat/(-4 + shat))]))])/Sqrt[(4 - shat)*shat]))/
    36 + 
   c4*((ast^2*kappa*((-1 + shat)*(-0.3967810821178128999899007822173093926832\
659424424910263511539565641466855549737499513293829617502984497644531573119`8\
1.78776169108788 - 99.3807793016496173767343356024998933373586471184879281420\
241803515459906242315905542670384868623392867894100589719586`82.97685836954946\
*shat - 19268.247604440402540315786900848663230286754019234910754259039976977\
2850733384029805035577337473459501303514749004948042`84.3115178143481*
           shat^2 + 127.78299412268615549569746739139961396765759346282618027\
75120292972470093543485491154659227491672958302783739330644392`83.26544119521\
655*shat^3) + Sqrt[shat]*(-0.315746357447737801760647178919062528241618792109\
8157961624879923181457482965548255467696395078999462255829797359489`84.447838\
33927653 + 771.90412283639683595640154592102882429687952239819726615021221720\
39295195893268801159797373224917229777511607650190843`84.44783833927653*
           shat + 18027.98201259346025624498720455357151575197436917003728192\
31402765404295692785783785731481935045555221040110195632277736`84.44783833927\
653*shat^2 + 440.671781629074460697185566546299541528526066056890260872713276\
2361072581742322918287290176804633987497756781310487265`84.44783833927653*
           shat^3)*Log[shat] + Sqrt[shat]*(-0.0370786269896721635319798923961\
47107525966132304541739494259458567241918552498244456988585152877838752327214\
979431`84.44783833927653 + 188.3822275821951264141257280805426976767808461441\
560515728920718866512103154470612638969674812815647457375269837498639`84.4478\
3833927653*shat + 51.51400757422439324769781623525956917125571303052264395099\
37419922633575415493641371428845529768681422869745649469095`84.44783833927653*
           shat^2 - 137.21564362557434651500848396484908811902314675148587057\
1456106999082649369632535690061303088046166427715170557569904`84.447838339276\
53*shat^3)*Log[shat]^2 + Sqrt[shat]*(-0.0011409189675519503913416430854954679\
81614513789007508481661909182263184778054481966963706696823521922254962669071\
2`84.44783833927653 + 21.7152984947641122141428354926952717612392968279697309\
476831812014058449199030307837613166633503393757505261280401429`84.4478383392\
7653*shat + 483.3219243990480574429336632564019683381997533411163101542686685\
514710341017000523231276985462408859366155693264069594`84.44783833927653*
           shat^2 + 3.1003843273845205416449718588289816903395578298364871856\
227215793066216859246052253442110946036160545683409119375689`84.44783833927653\
*shat^3)*Log[shat]^3))/3 + 
     (ast^2*kappa*(-(((-1 + Sqrt[shat])^2*Sqrt[shat]*(12 - 95*Sqrt[shat] + 
             114*shat - 187*shat^(3/2) + 48*shat^(5/2)) + 
           Pi^2*(-4 + 13*shat + 84*shat^2 - 17*shat^3 + 10*shat^4))/shat) + 
        (6*Pi*(-18 + 3*shat + 30*shat^2 - 15*shat^3 + 2*shat^4)*Log[2])/
         Sqrt[(4 - shat)*shat] + (6*(-18 + 3*shat + 30*shat^2 - 15*shat^3 + 
           2*shat^4)*ArcTan[Sqrt[shat]/Sqrt[4 - shat]]*Log[4])/
         Sqrt[(4 - shat)*shat] + (6*(-18 + 3*shat + 30*shat^2 - 15*shat^3 + 
           2*shat^4)*(Pi - 2*ArcTan[Sqrt[shat]/Sqrt[4 - shat]])*
          Log[(1 - Sqrt[shat])/2])/Sqrt[(4 - shat)*shat] + 
        (24*(-18 + 3*shat + 30*shat^2 - 15*shat^3 + 2*shat^4)*
          ArcTan[Sqrt[shat]/Sqrt[4 - shat]]*Log[(1 + Sqrt[shat])/2])/
         Sqrt[(4 - shat)*shat] - (4*(-1 + Sqrt[shat])*(1 + Sqrt[shat])*
          (3 - 26*Sqrt[shat] + 57*shat + 22*shat^(3/2) + 72*shat^2 + 
           4*shat^(5/2))*Log[1 + Sqrt[shat]])/shat + 
        (12*Log[2 - Sqrt[shat]]*(shat*(5 - 6*shat + 2*shat^2) + 
           (-1 + shat)^2*(-4 - 7*shat + 2*shat^2)*Log[1 + Sqrt[shat]]))/
         shat - (2*(-(shat*(15 - 52*shat + 12*shat^(3/2) + 28*shat^(5/2))) + 
           12*(-1 + shat)^2*shat^2*Log[1 + Sqrt[shat]] - 3*(-1 + shat)^2*
            (-4 - 7*shat + 2*shat^2)*Log[1 - shat])*Log[shat])/shat + 
        6*(-8 + shat)*shat^2*Log[shat]^2 - (12*(-4 + shat)*(-1 + shat)^2*
          (1 + 2*shat)*PolyLog[2, -1 + Sqrt[shat]])/shat - 
        (12*(4 + 11*shat + 60*shat^2 + 5*shat^3 + 6*shat^4)*
          PolyLog[2, -Sqrt[shat]])/shat + (12*(-4 + shat)*(-1 + shat)^2*
          (1 + 2*shat)*PolyLog[2, Sqrt[shat]])/shat + 
        ((6*I)*(-18 + 3*shat + 30*shat^2 - 15*shat^3 + 2*shat^4)*
          PolyLog[2, (2*Sqrt[-(shat/(-4 + shat))])/
            (-I + Sqrt[-(shat/(-4 + shat))])])/Sqrt[(4 - shat)*shat] - 
        ((6*I)*(-18 + 3*shat + 30*shat^2 - 15*shat^3 + 2*shat^4)*
          PolyLog[2, (2*Sqrt[-(shat/(-4 + shat))])/(Sqrt[shat]*
             (-I + Sqrt[-(shat/(-4 + shat))]))])/Sqrt[(4 - shat)*shat] - 
        ((6*I)*(-18 + 3*shat + 30*shat^2 - 15*shat^3 + 2*shat^4)*
          PolyLog[2, (2*(-1 + Sqrt[shat])*Sqrt[-(shat/(-4 + shat))])/
            (Sqrt[shat]*(-I + Sqrt[-(shat/(-4 + shat))]))])/
         Sqrt[(4 - shat)*shat] - ((6*I)*(-18 + 3*shat + 30*shat^2 - 
           15*shat^3 + 2*shat^4)*PolyLog[2, 
           (shat*(-I + Sqrt[-(shat/(-4 + shat))]))/(2*(-1 + shat)*
             Sqrt[-(shat/(-4 + shat))])])/Sqrt[(4 - shat)*shat] - 
        ((6*I)*(-18 + 3*shat + 30*shat^2 - 15*shat^3 + 2*shat^4)*
          PolyLog[2, (2*Sqrt[-(shat/(-4 + shat))])/
            (I + Sqrt[-(shat/(-4 + shat))])])/Sqrt[(4 - shat)*shat] + 
        ((6*I)*(-18 + 3*shat + 30*shat^2 - 15*shat^3 + 2*shat^4)*
          PolyLog[2, (2*Sqrt[-(shat/(-4 + shat))])/(Sqrt[shat]*
             (I + Sqrt[-(shat/(-4 + shat))]))])/Sqrt[(4 - shat)*shat] + 
        ((6*I)*(-18 + 3*shat + 30*shat^2 - 15*shat^3 + 2*shat^4)*
          PolyLog[2, (2*(-1 + Sqrt[shat])*Sqrt[-(shat/(-4 + shat))])/
            (Sqrt[shat]*(I + Sqrt[-(shat/(-4 + shat))]))])/
         Sqrt[(4 - shat)*shat] + ((6*I)*(-18 + 3*shat + 30*shat^2 - 
           15*shat^3 + 2*shat^4)*PolyLog[2, 
           (shat*(I + Sqrt[-(shat/(-4 + shat))]))/(2*(-1 + shat)*
             Sqrt[-(shat/(-4 + shat))])])/Sqrt[(4 - shat)*shat] - 
        ((6*I)*(-18 + 3*shat + 30*shat^2 - 15*shat^3 + 2*shat^4)*
          PolyLog[2, (2*(-1 + Sqrt[shat])*Sqrt[-(shat/(-4 + shat))])/
            (-2*Sqrt[-(shat/(-4 + shat))] + shat*(-I + Sqrt[
                -(shat/(-4 + shat))]))])/Sqrt[(4 - shat)*shat] + 
        ((6*I)*(-18 + 3*shat + 30*shat^2 - 15*shat^3 + 2*shat^4)*
          PolyLog[2, (2*(-1 + Sqrt[shat])*Sqrt[-(shat/(-4 + shat))])/
            (-2*Sqrt[-(shat/(-4 + shat))] + shat*(I + Sqrt[
                -(shat/(-4 + shat))]))])/Sqrt[(4 - shat)*shat]))/216) + 
   c3*((ast^2*kappa^2*((-1 + shat)*(-0.39678108211781289998990078221730939268\
32659424424910263511539565641466855549737499513293829617502984497644531573119`\
81.78776169108788 - 99.380779301649617376734335602499893337358647118487928142\
0241803515459906242315905542670384868623392867894100589719586`82.976858369549\
46*shat - 19268.2476044404025403157869008486632302867540192349107542590399769\
772850733384029805035577337473459501303514749004948042`84.3115178143481*
           shat^2 + 127.78299412268615549569746739139961396765759346282618027\
75120292972470093543485491154659227491672958302783739330644392`83.26544119521\
655*shat^3) + Sqrt[shat]*(-0.315746357447737801760647178919062528241618792109\
8157961624879923181457482965548255467696395078999462255829797359489`84.447838\
33927653 + 771.90412283639683595640154592102882429687952239819726615021221720\
39295195893268801159797373224917229777511607650190843`84.44783833927653*
           shat + 18027.98201259346025624498720455357151575197436917003728192\
31402765404295692785783785731481935045555221040110195632277736`84.44783833927\
653*shat^2 + 440.671781629074460697185566546299541528526066056890260872713276\
2361072581742322918287290176804633987497756781310487265`84.44783833927653*
           shat^3)*Log[shat] + Sqrt[shat]*(-0.0370786269896721635319798923961\
47107525966132304541739494259458567241918552498244456988585152877838752327214\
979431`84.44783833927653 + 188.3822275821951264141257280805426976767808461441\
560515728920718866512103154470612638969674812815647457375269837498639`84.4478\
3833927653*shat + 51.51400757422439324769781623525956917125571303052264395099\
37419922633575415493641371428845529768681422869745649469095`84.44783833927653*
           shat^2 - 137.21564362557434651500848396484908811902314675148587057\
1456106999082649369632535690061303088046166427715170557569904`84.447838339276\
53*shat^3)*Log[shat]^2 + Sqrt[shat]*(-0.0011409189675519503913416430854954679\
81614513789007508481661909182263184778054481966963706696823521922254962669071\
2`84.44783833927653 + 21.7152984947641122141428354926952717612392968279697309\
476831812014058449199030307837613166633503393757505261280401429`84.4478383392\
7653*shat + 483.3219243990480574429336632564019683381997533411163101542686685\
514710341017000523231276985462408859366155693264069594`84.44783833927653*
           shat^2 + 3.1003843273845205416449718588289816903395578298364871856\
227215793066216859246052253442110946036160545683409119375689`84.44783833927653\
*shat^3)*Log[shat]^3))/27 + 
     (ast^2*kappa^2*(-(((-1 + Sqrt[shat])^2*Sqrt[shat]*(12 - 95*Sqrt[shat] + 
             114*shat - 187*shat^(3/2) + 48*shat^(5/2)) + 
           Pi^2*(-4 + 13*shat + 84*shat^2 - 17*shat^3 + 10*shat^4))/shat) + 
        (6*Pi*(-18 + 3*shat + 30*shat^2 - 15*shat^3 + 2*shat^4)*Log[2])/
         Sqrt[(4 - shat)*shat] + (6*(-18 + 3*shat + 30*shat^2 - 15*shat^3 + 
           2*shat^4)*ArcTan[Sqrt[shat]/Sqrt[4 - shat]]*Log[4])/
         Sqrt[(4 - shat)*shat] + (6*(-18 + 3*shat + 30*shat^2 - 15*shat^3 + 
           2*shat^4)*(Pi - 2*ArcTan[Sqrt[shat]/Sqrt[4 - shat]])*
          Log[(1 - Sqrt[shat])/2])/Sqrt[(4 - shat)*shat] + 
        (24*(-18 + 3*shat + 30*shat^2 - 15*shat^3 + 2*shat^4)*
          ArcTan[Sqrt[shat]/Sqrt[4 - shat]]*Log[(1 + Sqrt[shat])/2])/
         Sqrt[(4 - shat)*shat] - (4*(-1 + Sqrt[shat])*(1 + Sqrt[shat])*
          (3 - 26*Sqrt[shat] + 57*shat + 22*shat^(3/2) + 72*shat^2 + 
           4*shat^(5/2))*Log[1 + Sqrt[shat]])/shat + 
        (12*Log[2 - Sqrt[shat]]*(shat*(5 - 6*shat + 2*shat^2) + 
           (-1 + shat)^2*(-4 - 7*shat + 2*shat^2)*Log[1 + Sqrt[shat]]))/
         shat - (2*(-(shat*(15 - 52*shat + 12*shat^(3/2) + 28*shat^(5/2))) + 
           12*(-1 + shat)^2*shat^2*Log[1 + Sqrt[shat]] - 3*(-1 + shat)^2*
            (-4 - 7*shat + 2*shat^2)*Log[1 - shat])*Log[shat])/shat + 
        6*(-8 + shat)*shat^2*Log[shat]^2 - (12*(-4 + shat)*(-1 + shat)^2*
          (1 + 2*shat)*PolyLog[2, -1 + Sqrt[shat]])/shat - 
        (12*(4 + 11*shat + 60*shat^2 + 5*shat^3 + 6*shat^4)*
          PolyLog[2, -Sqrt[shat]])/shat + (12*(-4 + shat)*(-1 + shat)^2*
          (1 + 2*shat)*PolyLog[2, Sqrt[shat]])/shat + 
        ((6*I)*(-18 + 3*shat + 30*shat^2 - 15*shat^3 + 2*shat^4)*
          PolyLog[2, (2*Sqrt[-(shat/(-4 + shat))])/
            (-I + Sqrt[-(shat/(-4 + shat))])])/Sqrt[(4 - shat)*shat] - 
        ((6*I)*(-18 + 3*shat + 30*shat^2 - 15*shat^3 + 2*shat^4)*
          PolyLog[2, (2*Sqrt[-(shat/(-4 + shat))])/(Sqrt[shat]*
             (-I + Sqrt[-(shat/(-4 + shat))]))])/Sqrt[(4 - shat)*shat] - 
        ((6*I)*(-18 + 3*shat + 30*shat^2 - 15*shat^3 + 2*shat^4)*
          PolyLog[2, (2*(-1 + Sqrt[shat])*Sqrt[-(shat/(-4 + shat))])/
            (Sqrt[shat]*(-I + Sqrt[-(shat/(-4 + shat))]))])/
         Sqrt[(4 - shat)*shat] - ((6*I)*(-18 + 3*shat + 30*shat^2 - 
           15*shat^3 + 2*shat^4)*PolyLog[2, 
           (shat*(-I + Sqrt[-(shat/(-4 + shat))]))/(2*(-1 + shat)*
             Sqrt[-(shat/(-4 + shat))])])/Sqrt[(4 - shat)*shat] - 
        ((6*I)*(-18 + 3*shat + 30*shat^2 - 15*shat^3 + 2*shat^4)*
          PolyLog[2, (2*Sqrt[-(shat/(-4 + shat))])/
            (I + Sqrt[-(shat/(-4 + shat))])])/Sqrt[(4 - shat)*shat] + 
        ((6*I)*(-18 + 3*shat + 30*shat^2 - 15*shat^3 + 2*shat^4)*
          PolyLog[2, (2*Sqrt[-(shat/(-4 + shat))])/(Sqrt[shat]*
             (I + Sqrt[-(shat/(-4 + shat))]))])/Sqrt[(4 - shat)*shat] + 
        ((6*I)*(-18 + 3*shat + 30*shat^2 - 15*shat^3 + 2*shat^4)*
          PolyLog[2, (2*(-1 + Sqrt[shat])*Sqrt[-(shat/(-4 + shat))])/
            (Sqrt[shat]*(I + Sqrt[-(shat/(-4 + shat))]))])/
         Sqrt[(4 - shat)*shat] + ((6*I)*(-18 + 3*shat + 30*shat^2 - 
           15*shat^3 + 2*shat^4)*PolyLog[2, 
           (shat*(I + Sqrt[-(shat/(-4 + shat))]))/(2*(-1 + shat)*
             Sqrt[-(shat/(-4 + shat))])])/Sqrt[(4 - shat)*shat] - 
        ((6*I)*(-18 + 3*shat + 30*shat^2 - 15*shat^3 + 2*shat^4)*
          PolyLog[2, (2*(-1 + Sqrt[shat])*Sqrt[-(shat/(-4 + shat))])/
            (-2*Sqrt[-(shat/(-4 + shat))] + shat*(-I + Sqrt[
                -(shat/(-4 + shat))]))])/Sqrt[(4 - shat)*shat] + 
        ((6*I)*(-18 + 3*shat + 30*shat^2 - 15*shat^3 + 2*shat^4)*
          PolyLog[2, (2*(-1 + Sqrt[shat])*Sqrt[-(shat/(-4 + shat))])/
            (-2*Sqrt[-(shat/(-4 + shat))] + shat*(I + Sqrt[
                -(shat/(-4 + shat))]))])/Sqrt[(4 - shat)*shat]))/1944), 
  (40*ast^2*c2*kappa^2*((-1 + shat)*(-0.3967810821178128999899007822173093926\
83265942442491026351153956564146685554973749951329382961750298449764453157311\
9`81.78776169108788 - 99.3807793016496173767343356024998933373586471184879281\
420241803515459906242315905542670384868623392867894100589719586`82.9768583695\
4946*shat - 19268.24760444040254031578690084866323028675401923491075425903997\
69772850733384029805035577337473459501303514749004948042`84.3115178143481*
         shat^2 + 127.7829941226861554956974673913996139676575934628261802775\
120292972470093543485491154659227491672958302783739330644392`83.26544119521655\
*shat^3) + Sqrt[shat]*(-0.315746357447737801760647178919062528241618792109815\
7961624879923181457482965548255467696395078999462255829797359489`84.447838339\
27653 + 771.90412283639683595640154592102882429687952239819726615021221720392\
95195893268801159797373224917229777511607650190843`84.44783833927653*shat + 
        18027.982012593460256244987204553571515751974369170037281923140276540\
4295692785783785731481935045555221040110195632277736`84.44783833927653*
         shat^2 + 440.6717816290744606971855665462995415285260660568902608727\
132762361072581742322918287290176804633987497756781310487265`84.44783833927653\
*shat^3)*Log[shat] + Sqrt[shat]*(-0.03707862698967216353197989239614710752596\
6132304541739494259458567241918552498244456988585152877838752327214979431`84.\
44783833927653 + 188.38222758219512641412572808054269767678084614415605157289\
20718866512103154470612638969674812815647457375269837498639`84.44783833927653*
         shat + 51.5140075742243932476978162352595691712557130305226439509937\
419922633575415493641371428845529768681422869745649469095`84.44783833927653*
         shat^2 - 137.2156436255743465150084839648490881190231467514858705714\
56106999082649369632535690061303088046166427715170557569904`84.44783833927653*
         shat^3)*Log[shat]^2 + Sqrt[shat]*(-0.0011409189675519503913416430854\
95467981614513789007508481661909182263184778054481966963706696823521922254962\
6690712`84.44783833927653 + 21.7152984947641122141428354926952717612392968279\
697309476831812014058449199030307837613166633503393757505261280401429`84.4478\
3833927653*shat + 483.3219243990480574429336632564019683381997533411163101542\
686685514710341017000523231276985462408859366155693264069594`84.44783833927653\
*shat^2 + 3.10038432738452054164497185882898169033955782983648718562272157930\
66216859246052253442110946036160545683409119375689`84.44783833927653*shat^3)*
       Log[shat]^3))/9 + 
   16*c3*((ast^2*kappa*((-1 + shat)*(-0.3967810821178128999899007822173093926\
83265942442491026351153956564146685554973749951329382961750298449764453157311\
9`81.78776169108788 - 99.3807793016496173767343356024998933373586471184879281\
420241803515459906242315905542670384868623392867894100589719586`82.9768583695\
4946*shat - 19268.24760444040254031578690084866323028675401923491075425903997\
69772850733384029805035577337473459501303514749004948042`84.3115178143481*
           shat^2 + 127.78299412268615549569746739139961396765759346282618027\
75120292972470093543485491154659227491672958302783739330644392`83.26544119521\
655*shat^3) + Sqrt[shat]*(-0.315746357447737801760647178919062528241618792109\
8157961624879923181457482965548255467696395078999462255829797359489`84.447838\
33927653 + 771.90412283639683595640154592102882429687952239819726615021221720\
39295195893268801159797373224917229777511607650190843`84.44783833927653*
           shat + 18027.98201259346025624498720455357151575197436917003728192\
31402765404295692785783785731481935045555221040110195632277736`84.44783833927\
653*shat^2 + 440.671781629074460697185566546299541528526066056890260872713276\
2361072581742322918287290176804633987497756781310487265`84.44783833927653*
           shat^3)*Log[shat] + Sqrt[shat]*(-0.0370786269896721635319798923961\
47107525966132304541739494259458567241918552498244456988585152877838752327214\
979431`84.44783833927653 + 188.3822275821951264141257280805426976767808461441\
560515728920718866512103154470612638969674812815647457375269837498639`84.4478\
3833927653*shat + 51.51400757422439324769781623525956917125571303052264395099\
37419922633575415493641371428845529768681422869745649469095`84.44783833927653*
           shat^2 - 137.21564362557434651500848396484908811902314675148587057\
1456106999082649369632535690061303088046166427715170557569904`84.447838339276\
53*shat^3)*Log[shat]^2 + Sqrt[shat]*(-0.0011409189675519503913416430854954679\
81614513789007508481661909182263184778054481966963706696823521922254962669071\
2`84.44783833927653 + 21.7152984947641122141428354926952717612392968279697309\
476831812014058449199030307837613166633503393757505261280401429`84.4478383392\
7653*shat + 483.3219243990480574429336632564019683381997533411163101542686685\
514710341017000523231276985462408859366155693264069594`84.44783833927653*
           shat^2 + 3.1003843273845205416449718588289816903395578298364871856\
227215793066216859246052253442110946036160545683409119375689`84.44783833927653\
*shat^3)*Log[shat]^3))/3 + 
     (ast^2*kappa*(-(((-1 + Sqrt[shat])^2*Sqrt[shat]*(12 - 95*Sqrt[shat] + 
             114*shat - 187*shat^(3/2) + 48*shat^(5/2)) + 
           Pi^2*(-4 + 13*shat + 84*shat^2 - 17*shat^3 + 10*shat^4))/shat) + 
        (6*Pi*(-18 + 3*shat + 30*shat^2 - 15*shat^3 + 2*shat^4)*Log[2])/
         Sqrt[(4 - shat)*shat] + (6*(-18 + 3*shat + 30*shat^2 - 15*shat^3 + 
           2*shat^4)*ArcTan[Sqrt[shat]/Sqrt[4 - shat]]*Log[4])/
         Sqrt[(4 - shat)*shat] + (6*(-18 + 3*shat + 30*shat^2 - 15*shat^3 + 
           2*shat^4)*(Pi - 2*ArcTan[Sqrt[shat]/Sqrt[4 - shat]])*
          Log[(1 - Sqrt[shat])/2])/Sqrt[(4 - shat)*shat] + 
        (24*(-18 + 3*shat + 30*shat^2 - 15*shat^3 + 2*shat^4)*
          ArcTan[Sqrt[shat]/Sqrt[4 - shat]]*Log[(1 + Sqrt[shat])/2])/
         Sqrt[(4 - shat)*shat] - (4*(-1 + Sqrt[shat])*(1 + Sqrt[shat])*
          (3 - 26*Sqrt[shat] + 57*shat + 22*shat^(3/2) + 72*shat^2 + 
           4*shat^(5/2))*Log[1 + Sqrt[shat]])/shat + 
        (12*Log[2 - Sqrt[shat]]*(shat*(5 - 6*shat + 2*shat^2) + 
           (-1 + shat)^2*(-4 - 7*shat + 2*shat^2)*Log[1 + Sqrt[shat]]))/
         shat - (2*(-(shat*(15 - 52*shat + 12*shat^(3/2) + 28*shat^(5/2))) + 
           12*(-1 + shat)^2*shat^2*Log[1 + Sqrt[shat]] - 3*(-1 + shat)^2*
            (-4 - 7*shat + 2*shat^2)*Log[1 - shat])*Log[shat])/shat + 
        6*(-8 + shat)*shat^2*Log[shat]^2 - (12*(-4 + shat)*(-1 + shat)^2*
          (1 + 2*shat)*PolyLog[2, -1 + Sqrt[shat]])/shat - 
        (12*(4 + 11*shat + 60*shat^2 + 5*shat^3 + 6*shat^4)*
          PolyLog[2, -Sqrt[shat]])/shat + (12*(-4 + shat)*(-1 + shat)^2*
          (1 + 2*shat)*PolyLog[2, Sqrt[shat]])/shat + 
        ((6*I)*(-18 + 3*shat + 30*shat^2 - 15*shat^3 + 2*shat^4)*
          PolyLog[2, (2*Sqrt[-(shat/(-4 + shat))])/
            (-I + Sqrt[-(shat/(-4 + shat))])])/Sqrt[(4 - shat)*shat] - 
        ((6*I)*(-18 + 3*shat + 30*shat^2 - 15*shat^3 + 2*shat^4)*
          PolyLog[2, (2*Sqrt[-(shat/(-4 + shat))])/(Sqrt[shat]*
             (-I + Sqrt[-(shat/(-4 + shat))]))])/Sqrt[(4 - shat)*shat] - 
        ((6*I)*(-18 + 3*shat + 30*shat^2 - 15*shat^3 + 2*shat^4)*
          PolyLog[2, (2*(-1 + Sqrt[shat])*Sqrt[-(shat/(-4 + shat))])/
            (Sqrt[shat]*(-I + Sqrt[-(shat/(-4 + shat))]))])/
         Sqrt[(4 - shat)*shat] - ((6*I)*(-18 + 3*shat + 30*shat^2 - 
           15*shat^3 + 2*shat^4)*PolyLog[2, 
           (shat*(-I + Sqrt[-(shat/(-4 + shat))]))/(2*(-1 + shat)*
             Sqrt[-(shat/(-4 + shat))])])/Sqrt[(4 - shat)*shat] - 
        ((6*I)*(-18 + 3*shat + 30*shat^2 - 15*shat^3 + 2*shat^4)*
          PolyLog[2, (2*Sqrt[-(shat/(-4 + shat))])/
            (I + Sqrt[-(shat/(-4 + shat))])])/Sqrt[(4 - shat)*shat] + 
        ((6*I)*(-18 + 3*shat + 30*shat^2 - 15*shat^3 + 2*shat^4)*
          PolyLog[2, (2*Sqrt[-(shat/(-4 + shat))])/(Sqrt[shat]*
             (I + Sqrt[-(shat/(-4 + shat))]))])/Sqrt[(4 - shat)*shat] + 
        ((6*I)*(-18 + 3*shat + 30*shat^2 - 15*shat^3 + 2*shat^4)*
          PolyLog[2, (2*(-1 + Sqrt[shat])*Sqrt[-(shat/(-4 + shat))])/
            (Sqrt[shat]*(I + Sqrt[-(shat/(-4 + shat))]))])/
         Sqrt[(4 - shat)*shat] + ((6*I)*(-18 + 3*shat + 30*shat^2 - 
           15*shat^3 + 2*shat^4)*PolyLog[2, 
           (shat*(I + Sqrt[-(shat/(-4 + shat))]))/(2*(-1 + shat)*
             Sqrt[-(shat/(-4 + shat))])])/Sqrt[(4 - shat)*shat] - 
        ((6*I)*(-18 + 3*shat + 30*shat^2 - 15*shat^3 + 2*shat^4)*
          PolyLog[2, (2*(-1 + Sqrt[shat])*Sqrt[-(shat/(-4 + shat))])/
            (-2*Sqrt[-(shat/(-4 + shat))] + shat*(-I + Sqrt[
                -(shat/(-4 + shat))]))])/Sqrt[(4 - shat)*shat] + 
        ((6*I)*(-18 + 3*shat + 30*shat^2 - 15*shat^3 + 2*shat^4)*
          PolyLog[2, (2*(-1 + Sqrt[shat])*Sqrt[-(shat/(-4 + shat))])/
            (-2*Sqrt[-(shat/(-4 + shat))] + shat*(I + Sqrt[
                -(shat/(-4 + shat))]))])/Sqrt[(4 - shat)*shat]))/216) + 
   16*((ast^2*kappa^2*((-1 + shat)*(-0.39678108211781289998990078221730939268\
32659424424910263511539565641466855549737499513293829617502984497644531573119`\
81.78776169108788 - 99.380779301649617376734335602499893337358647118487928142\
0241803515459906242315905542670384868623392867894100589719586`82.976858369549\
46*shat - 19268.2476044404025403157869008486632302867540192349107542590399769\
772850733384029805035577337473459501303514749004948042`84.3115178143481*
           shat^2 + 127.78299412268615549569746739139961396765759346282618027\
75120292972470093543485491154659227491672958302783739330644392`83.26544119521\
655*shat^3) + Sqrt[shat]*(-0.315746357447737801760647178919062528241618792109\
8157961624879923181457482965548255467696395078999462255829797359489`84.447838\
33927653 + 771.90412283639683595640154592102882429687952239819726615021221720\
39295195893268801159797373224917229777511607650190843`84.44783833927653*
           shat + 18027.98201259346025624498720455357151575197436917003728192\
31402765404295692785783785731481935045555221040110195632277736`84.44783833927\
653*shat^2 + 440.671781629074460697185566546299541528526066056890260872713276\
2361072581742322918287290176804633987497756781310487265`84.44783833927653*
           shat^3)*Log[shat] + Sqrt[shat]*(-0.0370786269896721635319798923961\
47107525966132304541739494259458567241918552498244456988585152877838752327214\
979431`84.44783833927653 + 188.3822275821951264141257280805426976767808461441\
560515728920718866512103154470612638969674812815647457375269837498639`84.4478\
3833927653*shat + 51.51400757422439324769781623525956917125571303052264395099\
37419922633575415493641371428845529768681422869745649469095`84.44783833927653*
           shat^2 - 137.21564362557434651500848396484908811902314675148587057\
1456106999082649369632535690061303088046166427715170557569904`84.447838339276\
53*shat^3)*Log[shat]^2 + Sqrt[shat]*(-0.0011409189675519503913416430854954679\
81614513789007508481661909182263184778054481966963706696823521922254962669071\
2`84.44783833927653 + 21.7152984947641122141428354926952717612392968279697309\
476831812014058449199030307837613166633503393757505261280401429`84.4478383392\
7653*shat + 483.3219243990480574429336632564019683381997533411163101542686685\
514710341017000523231276985462408859366155693264069594`84.44783833927653*
           shat^2 + 3.1003843273845205416449718588289816903395578298364871856\
227215793066216859246052253442110946036160545683409119375689`84.44783833927653\
*shat^3)*Log[shat]^3))/27 + 
     (ast^2*kappa^2*(-(((-1 + Sqrt[shat])^2*Sqrt[shat]*(12 - 95*Sqrt[shat] + 
             114*shat - 187*shat^(3/2) + 48*shat^(5/2)) + 
           Pi^2*(-4 + 13*shat + 84*shat^2 - 17*shat^3 + 10*shat^4))/shat) + 
        (6*Pi*(-18 + 3*shat + 30*shat^2 - 15*shat^3 + 2*shat^4)*Log[2])/
         Sqrt[(4 - shat)*shat] + (6*(-18 + 3*shat + 30*shat^2 - 15*shat^3 + 
           2*shat^4)*ArcTan[Sqrt[shat]/Sqrt[4 - shat]]*Log[4])/
         Sqrt[(4 - shat)*shat] + (6*(-18 + 3*shat + 30*shat^2 - 15*shat^3 + 
           2*shat^4)*(Pi - 2*ArcTan[Sqrt[shat]/Sqrt[4 - shat]])*
          Log[(1 - Sqrt[shat])/2])/Sqrt[(4 - shat)*shat] + 
        (24*(-18 + 3*shat + 30*shat^2 - 15*shat^3 + 2*shat^4)*
          ArcTan[Sqrt[shat]/Sqrt[4 - shat]]*Log[(1 + Sqrt[shat])/2])/
         Sqrt[(4 - shat)*shat] - (4*(-1 + Sqrt[shat])*(1 + Sqrt[shat])*
          (3 - 26*Sqrt[shat] + 57*shat + 22*shat^(3/2) + 72*shat^2 + 
           4*shat^(5/2))*Log[1 + Sqrt[shat]])/shat + 
        (12*Log[2 - Sqrt[shat]]*(shat*(5 - 6*shat + 2*shat^2) + 
           (-1 + shat)^2*(-4 - 7*shat + 2*shat^2)*Log[1 + Sqrt[shat]]))/
         shat - (2*(-(shat*(15 - 52*shat + 12*shat^(3/2) + 28*shat^(5/2))) + 
           12*(-1 + shat)^2*shat^2*Log[1 + Sqrt[shat]] - 3*(-1 + shat)^2*
            (-4 - 7*shat + 2*shat^2)*Log[1 - shat])*Log[shat])/shat + 
        6*(-8 + shat)*shat^2*Log[shat]^2 - (12*(-4 + shat)*(-1 + shat)^2*
          (1 + 2*shat)*PolyLog[2, -1 + Sqrt[shat]])/shat - 
        (12*(4 + 11*shat + 60*shat^2 + 5*shat^3 + 6*shat^4)*
          PolyLog[2, -Sqrt[shat]])/shat + (12*(-4 + shat)*(-1 + shat)^2*
          (1 + 2*shat)*PolyLog[2, Sqrt[shat]])/shat + 
        ((6*I)*(-18 + 3*shat + 30*shat^2 - 15*shat^3 + 2*shat^4)*
          PolyLog[2, (2*Sqrt[-(shat/(-4 + shat))])/
            (-I + Sqrt[-(shat/(-4 + shat))])])/Sqrt[(4 - shat)*shat] - 
        ((6*I)*(-18 + 3*shat + 30*shat^2 - 15*shat^3 + 2*shat^4)*
          PolyLog[2, (2*Sqrt[-(shat/(-4 + shat))])/(Sqrt[shat]*
             (-I + Sqrt[-(shat/(-4 + shat))]))])/Sqrt[(4 - shat)*shat] - 
        ((6*I)*(-18 + 3*shat + 30*shat^2 - 15*shat^3 + 2*shat^4)*
          PolyLog[2, (2*(-1 + Sqrt[shat])*Sqrt[-(shat/(-4 + shat))])/
            (Sqrt[shat]*(-I + Sqrt[-(shat/(-4 + shat))]))])/
         Sqrt[(4 - shat)*shat] - ((6*I)*(-18 + 3*shat + 30*shat^2 - 
           15*shat^3 + 2*shat^4)*PolyLog[2, 
           (shat*(-I + Sqrt[-(shat/(-4 + shat))]))/(2*(-1 + shat)*
             Sqrt[-(shat/(-4 + shat))])])/Sqrt[(4 - shat)*shat] - 
        ((6*I)*(-18 + 3*shat + 30*shat^2 - 15*shat^3 + 2*shat^4)*
          PolyLog[2, (2*Sqrt[-(shat/(-4 + shat))])/
            (I + Sqrt[-(shat/(-4 + shat))])])/Sqrt[(4 - shat)*shat] + 
        ((6*I)*(-18 + 3*shat + 30*shat^2 - 15*shat^3 + 2*shat^4)*
          PolyLog[2, (2*Sqrt[-(shat/(-4 + shat))])/(Sqrt[shat]*
             (I + Sqrt[-(shat/(-4 + shat))]))])/Sqrt[(4 - shat)*shat] + 
        ((6*I)*(-18 + 3*shat + 30*shat^2 - 15*shat^3 + 2*shat^4)*
          PolyLog[2, (2*(-1 + Sqrt[shat])*Sqrt[-(shat/(-4 + shat))])/
            (Sqrt[shat]*(I + Sqrt[-(shat/(-4 + shat))]))])/
         Sqrt[(4 - shat)*shat] + ((6*I)*(-18 + 3*shat + 30*shat^2 - 
           15*shat^3 + 2*shat^4)*PolyLog[2, 
           (shat*(I + Sqrt[-(shat/(-4 + shat))]))/(2*(-1 + shat)*
             Sqrt[-(shat/(-4 + shat))])])/Sqrt[(4 - shat)*shat] - 
        ((6*I)*(-18 + 3*shat + 30*shat^2 - 15*shat^3 + 2*shat^4)*
          PolyLog[2, (2*(-1 + Sqrt[shat])*Sqrt[-(shat/(-4 + shat))])/
            (-2*Sqrt[-(shat/(-4 + shat))] + shat*(-I + Sqrt[
                -(shat/(-4 + shat))]))])/Sqrt[(4 - shat)*shat] + 
        ((6*I)*(-18 + 3*shat + 30*shat^2 - 15*shat^3 + 2*shat^4)*
          PolyLog[2, (2*(-1 + Sqrt[shat])*Sqrt[-(shat/(-4 + shat))])/
            (-2*Sqrt[-(shat/(-4 + shat))] + shat*(I + Sqrt[
                -(shat/(-4 + shat))]))])/Sqrt[(4 - shat)*shat]))/1944), 
  (5*ast^2*c1*kappa*(-(((-1 + Sqrt[shat])^2*Sqrt[shat]*(12 - 95*Sqrt[shat] + 
           114*shat - 187*shat^(3/2) + 48*shat^(5/2)) + 
         Pi^2*(-4 + 13*shat + 84*shat^2 - 17*shat^3 + 10*shat^4))/shat) + 
      (6*Pi*(-18 + 3*shat + 30*shat^2 - 15*shat^3 + 2*shat^4)*Log[2])/
       Sqrt[(4 - shat)*shat] + (6*(-18 + 3*shat + 30*shat^2 - 15*shat^3 + 
         2*shat^4)*ArcTan[Sqrt[shat]/Sqrt[4 - shat]]*Log[4])/
       Sqrt[(4 - shat)*shat] + (6*(-18 + 3*shat + 30*shat^2 - 15*shat^3 + 
         2*shat^4)*(Pi - 2*ArcTan[Sqrt[shat]/Sqrt[4 - shat]])*
        Log[(1 - Sqrt[shat])/2])/Sqrt[(4 - shat)*shat] + 
      (24*(-18 + 3*shat + 30*shat^2 - 15*shat^3 + 2*shat^4)*
        ArcTan[Sqrt[shat]/Sqrt[4 - shat]]*Log[(1 + Sqrt[shat])/2])/
       Sqrt[(4 - shat)*shat] - (4*(-1 + Sqrt[shat])*(1 + Sqrt[shat])*
        (3 - 26*Sqrt[shat] + 57*shat + 22*shat^(3/2) + 72*shat^2 + 
         4*shat^(5/2))*Log[1 + Sqrt[shat]])/shat + 
      (12*Log[2 - Sqrt[shat]]*(shat*(5 - 6*shat + 2*shat^2) + 
         (-1 + shat)^2*(-4 - 7*shat + 2*shat^2)*Log[1 + Sqrt[shat]]))/shat - 
      (2*(-(shat*(15 - 52*shat + 12*shat^(3/2) + 28*shat^(5/2))) + 
         12*(-1 + shat)^2*shat^2*Log[1 + Sqrt[shat]] - 3*(-1 + shat)^2*
          (-4 - 7*shat + 2*shat^2)*Log[1 - shat])*Log[shat])/shat + 
      6*(-8 + shat)*shat^2*Log[shat]^2 - (12*(-4 + shat)*(-1 + shat)^2*
        (1 + 2*shat)*PolyLog[2, -1 + Sqrt[shat]])/shat - 
      (12*(4 + 11*shat + 60*shat^2 + 5*shat^3 + 6*shat^4)*
        PolyLog[2, -Sqrt[shat]])/shat + (12*(-4 + shat)*(-1 + shat)^2*
        (1 + 2*shat)*PolyLog[2, Sqrt[shat]])/shat + 
      ((6*I)*(-18 + 3*shat + 30*shat^2 - 15*shat^3 + 2*shat^4)*
        PolyLog[2, (2*Sqrt[-(shat/(-4 + shat))])/
          (-I + Sqrt[-(shat/(-4 + shat))])])/Sqrt[(4 - shat)*shat] - 
      ((6*I)*(-18 + 3*shat + 30*shat^2 - 15*shat^3 + 2*shat^4)*
        PolyLog[2, (2*Sqrt[-(shat/(-4 + shat))])/(Sqrt[shat]*
           (-I + Sqrt[-(shat/(-4 + shat))]))])/Sqrt[(4 - shat)*shat] - 
      ((6*I)*(-18 + 3*shat + 30*shat^2 - 15*shat^3 + 2*shat^4)*
        PolyLog[2, (2*(-1 + Sqrt[shat])*Sqrt[-(shat/(-4 + shat))])/
          (Sqrt[shat]*(-I + Sqrt[-(shat/(-4 + shat))]))])/
       Sqrt[(4 - shat)*shat] - ((6*I)*(-18 + 3*shat + 30*shat^2 - 15*shat^3 + 
         2*shat^4)*PolyLog[2, (shat*(-I + Sqrt[-(shat/(-4 + shat))]))/
          (2*(-1 + shat)*Sqrt[-(shat/(-4 + shat))])])/Sqrt[(4 - shat)*shat] - 
      ((6*I)*(-18 + 3*shat + 30*shat^2 - 15*shat^3 + 2*shat^4)*
        PolyLog[2, (2*Sqrt[-(shat/(-4 + shat))])/
          (I + Sqrt[-(shat/(-4 + shat))])])/Sqrt[(4 - shat)*shat] + 
      ((6*I)*(-18 + 3*shat + 30*shat^2 - 15*shat^3 + 2*shat^4)*
        PolyLog[2, (2*Sqrt[-(shat/(-4 + shat))])/(Sqrt[shat]*
           (I + Sqrt[-(shat/(-4 + shat))]))])/Sqrt[(4 - shat)*shat] + 
      ((6*I)*(-18 + 3*shat + 30*shat^2 - 15*shat^3 + 2*shat^4)*
        PolyLog[2, (2*(-1 + Sqrt[shat])*Sqrt[-(shat/(-4 + shat))])/
          (Sqrt[shat]*(I + Sqrt[-(shat/(-4 + shat))]))])/
       Sqrt[(4 - shat)*shat] + ((6*I)*(-18 + 3*shat + 30*shat^2 - 15*shat^3 + 
         2*shat^4)*PolyLog[2, (shat*(I + Sqrt[-(shat/(-4 + shat))]))/
          (2*(-1 + shat)*Sqrt[-(shat/(-4 + shat))])])/Sqrt[(4 - shat)*shat] - 
      ((6*I)*(-18 + 3*shat + 30*shat^2 - 15*shat^3 + 2*shat^4)*
        PolyLog[2, (2*(-1 + Sqrt[shat])*Sqrt[-(shat/(-4 + shat))])/
          (-2*Sqrt[-(shat/(-4 + shat))] + 
           shat*(-I + Sqrt[-(shat/(-4 + shat))]))])/Sqrt[(4 - shat)*shat] + 
      ((6*I)*(-18 + 3*shat + 30*shat^2 - 15*shat^3 + 2*shat^4)*
        PolyLog[2, (2*(-1 + Sqrt[shat])*Sqrt[-(shat/(-4 + shat))])/
          (-2*Sqrt[-(shat/(-4 + shat))] + 
           shat*(I + Sqrt[-(shat/(-4 + shat))]))])/Sqrt[(4 - shat)*shat]))/
    18 + 
   16*c4*((ast^2*kappa*((-1 + shat)*(-0.3967810821178128999899007822173093926\
83265942442491026351153956564146685554973749951329382961750298449764453157311\
9`81.78776169108788 - 99.3807793016496173767343356024998933373586471184879281\
420241803515459906242315905542670384868623392867894100589719586`82.9768583695\
4946*shat - 19268.24760444040254031578690084866323028675401923491075425903997\
69772850733384029805035577337473459501303514749004948042`84.3115178143481*
           shat^2 + 127.78299412268615549569746739139961396765759346282618027\
75120292972470093543485491154659227491672958302783739330644392`83.26544119521\
655*shat^3) + Sqrt[shat]*(-0.315746357447737801760647178919062528241618792109\
8157961624879923181457482965548255467696395078999462255829797359489`84.447838\
33927653 + 771.90412283639683595640154592102882429687952239819726615021221720\
39295195893268801159797373224917229777511607650190843`84.44783833927653*
           shat + 18027.98201259346025624498720455357151575197436917003728192\
31402765404295692785783785731481935045555221040110195632277736`84.44783833927\
653*shat^2 + 440.671781629074460697185566546299541528526066056890260872713276\
2361072581742322918287290176804633987497756781310487265`84.44783833927653*
           shat^3)*Log[shat] + Sqrt[shat]*(-0.0370786269896721635319798923961\
47107525966132304541739494259458567241918552498244456988585152877838752327214\
979431`84.44783833927653 + 188.3822275821951264141257280805426976767808461441\
560515728920718866512103154470612638969674812815647457375269837498639`84.4478\
3833927653*shat + 51.51400757422439324769781623525956917125571303052264395099\
37419922633575415493641371428845529768681422869745649469095`84.44783833927653*
           shat^2 - 137.21564362557434651500848396484908811902314675148587057\
1456106999082649369632535690061303088046166427715170557569904`84.447838339276\
53*shat^3)*Log[shat]^2 + Sqrt[shat]*(-0.0011409189675519503913416430854954679\
81614513789007508481661909182263184778054481966963706696823521922254962669071\
2`84.44783833927653 + 21.7152984947641122141428354926952717612392968279697309\
476831812014058449199030307837613166633503393757505261280401429`84.4478383392\
7653*shat + 483.3219243990480574429336632564019683381997533411163101542686685\
514710341017000523231276985462408859366155693264069594`84.44783833927653*
           shat^2 + 3.1003843273845205416449718588289816903395578298364871856\
227215793066216859246052253442110946036160545683409119375689`84.44783833927653\
*shat^3)*Log[shat]^3))/3 + 
     (ast^2*kappa*(-(((-1 + Sqrt[shat])^2*Sqrt[shat]*(12 - 95*Sqrt[shat] + 
             114*shat - 187*shat^(3/2) + 48*shat^(5/2)) + 
           Pi^2*(-4 + 13*shat + 84*shat^2 - 17*shat^3 + 10*shat^4))/shat) + 
        (6*Pi*(-18 + 3*shat + 30*shat^2 - 15*shat^3 + 2*shat^4)*Log[2])/
         Sqrt[(4 - shat)*shat] + (6*(-18 + 3*shat + 30*shat^2 - 15*shat^3 + 
           2*shat^4)*ArcTan[Sqrt[shat]/Sqrt[4 - shat]]*Log[4])/
         Sqrt[(4 - shat)*shat] + (6*(-18 + 3*shat + 30*shat^2 - 15*shat^3 + 
           2*shat^4)*(Pi - 2*ArcTan[Sqrt[shat]/Sqrt[4 - shat]])*
          Log[(1 - Sqrt[shat])/2])/Sqrt[(4 - shat)*shat] + 
        (24*(-18 + 3*shat + 30*shat^2 - 15*shat^3 + 2*shat^4)*
          ArcTan[Sqrt[shat]/Sqrt[4 - shat]]*Log[(1 + Sqrt[shat])/2])/
         Sqrt[(4 - shat)*shat] - (4*(-1 + Sqrt[shat])*(1 + Sqrt[shat])*
          (3 - 26*Sqrt[shat] + 57*shat + 22*shat^(3/2) + 72*shat^2 + 
           4*shat^(5/2))*Log[1 + Sqrt[shat]])/shat + 
        (12*Log[2 - Sqrt[shat]]*(shat*(5 - 6*shat + 2*shat^2) + 
           (-1 + shat)^2*(-4 - 7*shat + 2*shat^2)*Log[1 + Sqrt[shat]]))/
         shat - (2*(-(shat*(15 - 52*shat + 12*shat^(3/2) + 28*shat^(5/2))) + 
           12*(-1 + shat)^2*shat^2*Log[1 + Sqrt[shat]] - 3*(-1 + shat)^2*
            (-4 - 7*shat + 2*shat^2)*Log[1 - shat])*Log[shat])/shat + 
        6*(-8 + shat)*shat^2*Log[shat]^2 - (12*(-4 + shat)*(-1 + shat)^2*
          (1 + 2*shat)*PolyLog[2, -1 + Sqrt[shat]])/shat - 
        (12*(4 + 11*shat + 60*shat^2 + 5*shat^3 + 6*shat^4)*
          PolyLog[2, -Sqrt[shat]])/shat + (12*(-4 + shat)*(-1 + shat)^2*
          (1 + 2*shat)*PolyLog[2, Sqrt[shat]])/shat + 
        ((6*I)*(-18 + 3*shat + 30*shat^2 - 15*shat^3 + 2*shat^4)*
          PolyLog[2, (2*Sqrt[-(shat/(-4 + shat))])/
            (-I + Sqrt[-(shat/(-4 + shat))])])/Sqrt[(4 - shat)*shat] - 
        ((6*I)*(-18 + 3*shat + 30*shat^2 - 15*shat^3 + 2*shat^4)*
          PolyLog[2, (2*Sqrt[-(shat/(-4 + shat))])/(Sqrt[shat]*
             (-I + Sqrt[-(shat/(-4 + shat))]))])/Sqrt[(4 - shat)*shat] - 
        ((6*I)*(-18 + 3*shat + 30*shat^2 - 15*shat^3 + 2*shat^4)*
          PolyLog[2, (2*(-1 + Sqrt[shat])*Sqrt[-(shat/(-4 + shat))])/
            (Sqrt[shat]*(-I + Sqrt[-(shat/(-4 + shat))]))])/
         Sqrt[(4 - shat)*shat] - ((6*I)*(-18 + 3*shat + 30*shat^2 - 
           15*shat^3 + 2*shat^4)*PolyLog[2, 
           (shat*(-I + Sqrt[-(shat/(-4 + shat))]))/(2*(-1 + shat)*
             Sqrt[-(shat/(-4 + shat))])])/Sqrt[(4 - shat)*shat] - 
        ((6*I)*(-18 + 3*shat + 30*shat^2 - 15*shat^3 + 2*shat^4)*
          PolyLog[2, (2*Sqrt[-(shat/(-4 + shat))])/
            (I + Sqrt[-(shat/(-4 + shat))])])/Sqrt[(4 - shat)*shat] + 
        ((6*I)*(-18 + 3*shat + 30*shat^2 - 15*shat^3 + 2*shat^4)*
          PolyLog[2, (2*Sqrt[-(shat/(-4 + shat))])/(Sqrt[shat]*
             (I + Sqrt[-(shat/(-4 + shat))]))])/Sqrt[(4 - shat)*shat] + 
        ((6*I)*(-18 + 3*shat + 30*shat^2 - 15*shat^3 + 2*shat^4)*
          PolyLog[2, (2*(-1 + Sqrt[shat])*Sqrt[-(shat/(-4 + shat))])/
            (Sqrt[shat]*(I + Sqrt[-(shat/(-4 + shat))]))])/
         Sqrt[(4 - shat)*shat] + ((6*I)*(-18 + 3*shat + 30*shat^2 - 
           15*shat^3 + 2*shat^4)*PolyLog[2, 
           (shat*(I + Sqrt[-(shat/(-4 + shat))]))/(2*(-1 + shat)*
             Sqrt[-(shat/(-4 + shat))])])/Sqrt[(4 - shat)*shat] - 
        ((6*I)*(-18 + 3*shat + 30*shat^2 - 15*shat^3 + 2*shat^4)*
          PolyLog[2, (2*(-1 + Sqrt[shat])*Sqrt[-(shat/(-4 + shat))])/
            (-2*Sqrt[-(shat/(-4 + shat))] + shat*(-I + Sqrt[
                -(shat/(-4 + shat))]))])/Sqrt[(4 - shat)*shat] + 
        ((6*I)*(-18 + 3*shat + 30*shat^2 - 15*shat^3 + 2*shat^4)*
          PolyLog[2, (2*(-1 + Sqrt[shat])*Sqrt[-(shat/(-4 + shat))])/
            (-2*Sqrt[-(shat/(-4 + shat))] + shat*(I + Sqrt[
                -(shat/(-4 + shat))]))])/Sqrt[(4 - shat)*shat]))/216) + 
   16*c3*((ast^2*kappa^2*((-1 + shat)*(-0.39678108211781289998990078221730939\
26832659424424910263511539565641466855549737499513293829617502984497644531573\
119`81.78776169108788 - 99.38077930164961737673433560249989333735864711848792\
81420241803515459906242315905542670384868623392867894100589719586`82.97685836\
954946*shat - 19268.247604440402540315786900848663230286754019234910754259039\
9769772850733384029805035577337473459501303514749004948042`84.3115178143481*
           shat^2 + 127.78299412268615549569746739139961396765759346282618027\
75120292972470093543485491154659227491672958302783739330644392`83.26544119521\
655*shat^3) + Sqrt[shat]*(-0.315746357447737801760647178919062528241618792109\
8157961624879923181457482965548255467696395078999462255829797359489`84.447838\
33927653 + 771.90412283639683595640154592102882429687952239819726615021221720\
39295195893268801159797373224917229777511607650190843`84.44783833927653*
           shat + 18027.98201259346025624498720455357151575197436917003728192\
31402765404295692785783785731481935045555221040110195632277736`84.44783833927\
653*shat^2 + 440.671781629074460697185566546299541528526066056890260872713276\
2361072581742322918287290176804633987497756781310487265`84.44783833927653*
           shat^3)*Log[shat] + Sqrt[shat]*(-0.0370786269896721635319798923961\
47107525966132304541739494259458567241918552498244456988585152877838752327214\
979431`84.44783833927653 + 188.3822275821951264141257280805426976767808461441\
560515728920718866512103154470612638969674812815647457375269837498639`84.4478\
3833927653*shat + 51.51400757422439324769781623525956917125571303052264395099\
37419922633575415493641371428845529768681422869745649469095`84.44783833927653*
           shat^2 - 137.21564362557434651500848396484908811902314675148587057\
1456106999082649369632535690061303088046166427715170557569904`84.447838339276\
53*shat^3)*Log[shat]^2 + Sqrt[shat]*(-0.0011409189675519503913416430854954679\
81614513789007508481661909182263184778054481966963706696823521922254962669071\
2`84.44783833927653 + 21.7152984947641122141428354926952717612392968279697309\
476831812014058449199030307837613166633503393757505261280401429`84.4478383392\
7653*shat + 483.3219243990480574429336632564019683381997533411163101542686685\
514710341017000523231276985462408859366155693264069594`84.44783833927653*
           shat^2 + 3.1003843273845205416449718588289816903395578298364871856\
227215793066216859246052253442110946036160545683409119375689`84.44783833927653\
*shat^3)*Log[shat]^3))/27 + 
     (ast^2*kappa^2*(-(((-1 + Sqrt[shat])^2*Sqrt[shat]*(12 - 95*Sqrt[shat] + 
             114*shat - 187*shat^(3/2) + 48*shat^(5/2)) + 
           Pi^2*(-4 + 13*shat + 84*shat^2 - 17*shat^3 + 10*shat^4))/shat) + 
        (6*Pi*(-18 + 3*shat + 30*shat^2 - 15*shat^3 + 2*shat^4)*Log[2])/
         Sqrt[(4 - shat)*shat] + (6*(-18 + 3*shat + 30*shat^2 - 15*shat^3 + 
           2*shat^4)*ArcTan[Sqrt[shat]/Sqrt[4 - shat]]*Log[4])/
         Sqrt[(4 - shat)*shat] + (6*(-18 + 3*shat + 30*shat^2 - 15*shat^3 + 
           2*shat^4)*(Pi - 2*ArcTan[Sqrt[shat]/Sqrt[4 - shat]])*
          Log[(1 - Sqrt[shat])/2])/Sqrt[(4 - shat)*shat] + 
        (24*(-18 + 3*shat + 30*shat^2 - 15*shat^3 + 2*shat^4)*
          ArcTan[Sqrt[shat]/Sqrt[4 - shat]]*Log[(1 + Sqrt[shat])/2])/
         Sqrt[(4 - shat)*shat] - (4*(-1 + Sqrt[shat])*(1 + Sqrt[shat])*
          (3 - 26*Sqrt[shat] + 57*shat + 22*shat^(3/2) + 72*shat^2 + 
           4*shat^(5/2))*Log[1 + Sqrt[shat]])/shat + 
        (12*Log[2 - Sqrt[shat]]*(shat*(5 - 6*shat + 2*shat^2) + 
           (-1 + shat)^2*(-4 - 7*shat + 2*shat^2)*Log[1 + Sqrt[shat]]))/
         shat - (2*(-(shat*(15 - 52*shat + 12*shat^(3/2) + 28*shat^(5/2))) + 
           12*(-1 + shat)^2*shat^2*Log[1 + Sqrt[shat]] - 3*(-1 + shat)^2*
            (-4 - 7*shat + 2*shat^2)*Log[1 - shat])*Log[shat])/shat + 
        6*(-8 + shat)*shat^2*Log[shat]^2 - (12*(-4 + shat)*(-1 + shat)^2*
          (1 + 2*shat)*PolyLog[2, -1 + Sqrt[shat]])/shat - 
        (12*(4 + 11*shat + 60*shat^2 + 5*shat^3 + 6*shat^4)*
          PolyLog[2, -Sqrt[shat]])/shat + (12*(-4 + shat)*(-1 + shat)^2*
          (1 + 2*shat)*PolyLog[2, Sqrt[shat]])/shat + 
        ((6*I)*(-18 + 3*shat + 30*shat^2 - 15*shat^3 + 2*shat^4)*
          PolyLog[2, (2*Sqrt[-(shat/(-4 + shat))])/
            (-I + Sqrt[-(shat/(-4 + shat))])])/Sqrt[(4 - shat)*shat] - 
        ((6*I)*(-18 + 3*shat + 30*shat^2 - 15*shat^3 + 2*shat^4)*
          PolyLog[2, (2*Sqrt[-(shat/(-4 + shat))])/(Sqrt[shat]*
             (-I + Sqrt[-(shat/(-4 + shat))]))])/Sqrt[(4 - shat)*shat] - 
        ((6*I)*(-18 + 3*shat + 30*shat^2 - 15*shat^3 + 2*shat^4)*
          PolyLog[2, (2*(-1 + Sqrt[shat])*Sqrt[-(shat/(-4 + shat))])/
            (Sqrt[shat]*(-I + Sqrt[-(shat/(-4 + shat))]))])/
         Sqrt[(4 - shat)*shat] - ((6*I)*(-18 + 3*shat + 30*shat^2 - 
           15*shat^3 + 2*shat^4)*PolyLog[2, 
           (shat*(-I + Sqrt[-(shat/(-4 + shat))]))/(2*(-1 + shat)*
             Sqrt[-(shat/(-4 + shat))])])/Sqrt[(4 - shat)*shat] - 
        ((6*I)*(-18 + 3*shat + 30*shat^2 - 15*shat^3 + 2*shat^4)*
          PolyLog[2, (2*Sqrt[-(shat/(-4 + shat))])/
            (I + Sqrt[-(shat/(-4 + shat))])])/Sqrt[(4 - shat)*shat] + 
        ((6*I)*(-18 + 3*shat + 30*shat^2 - 15*shat^3 + 2*shat^4)*
          PolyLog[2, (2*Sqrt[-(shat/(-4 + shat))])/(Sqrt[shat]*
             (I + Sqrt[-(shat/(-4 + shat))]))])/Sqrt[(4 - shat)*shat] + 
        ((6*I)*(-18 + 3*shat + 30*shat^2 - 15*shat^3 + 2*shat^4)*
          PolyLog[2, (2*(-1 + Sqrt[shat])*Sqrt[-(shat/(-4 + shat))])/
            (Sqrt[shat]*(I + Sqrt[-(shat/(-4 + shat))]))])/
         Sqrt[(4 - shat)*shat] + ((6*I)*(-18 + 3*shat + 30*shat^2 - 
           15*shat^3 + 2*shat^4)*PolyLog[2, 
           (shat*(I + Sqrt[-(shat/(-4 + shat))]))/(2*(-1 + shat)*
             Sqrt[-(shat/(-4 + shat))])])/Sqrt[(4 - shat)*shat] - 
        ((6*I)*(-18 + 3*shat + 30*shat^2 - 15*shat^3 + 2*shat^4)*
          PolyLog[2, (2*(-1 + Sqrt[shat])*Sqrt[-(shat/(-4 + shat))])/
            (-2*Sqrt[-(shat/(-4 + shat))] + shat*(-I + Sqrt[
                -(shat/(-4 + shat))]))])/Sqrt[(4 - shat)*shat] + 
        ((6*I)*(-18 + 3*shat + 30*shat^2 - 15*shat^3 + 2*shat^4)*
          PolyLog[2, (2*(-1 + Sqrt[shat])*Sqrt[-(shat/(-4 + shat))])/
            (-2*Sqrt[-(shat/(-4 + shat))] + shat*(I + Sqrt[
                -(shat/(-4 + shat))]))])/Sqrt[(4 - shat)*shat]))/1944)}}

